The monomial representations of the Clifford group

We show that the Clifford group - the normaliser of the Weyl-Heisenberg group - can be represented by monomial phase-permutation matrices if and only if the dimension is a square number. This simplifies expressions for SIC vectors, and has other applications to SICs and to Mutually Unbiased Bases. Exact solutions for SICs in dimension 16 are presented for the first time.

==> sicsymbolic_16a.txt <==
 w2:=Sqrt(2);
w13:=-Sqrt(13);
w17:=-Sqrt(17);

  I:=Sqrt(-1);

 w26:=w2*w13;
 w34:=w2*w17;
w221:=w13*w17;
w442:=w2*w13*w17;

 r2:=Sqrt(w13*w17-11);
 r3:=Sqrt(15+w17);

 t1:=Sqrt(15+(4-w17)*r3-3*w17);
 t2:=Sqrt((((-5*w17+3)*w13+(39*w17-65))*r3+((16*w17-72)*w13+936))*t1-208*w13+2288);
 t3:=Sqrt(2-w2);
 t4:=Sqrt(2+t3);


c01:=(-20/13*w26*r3*t1*t2+((-90*w2+60*w13-20*w17+30*w26+10*w34+20*w221+10*w442-60)*r3
     +(60*w13+60*w17+20*w221-140))*t1*t3+((350*w2+160*w13-40*w17+150*w26-50*w34-10*w442+760)*r3
     +(400*w2+440*w13-600*w17+320*w26-320*w34-40*w221-80*w442+360))*t3)*I+(-40/13*w13
     -20/13*w26)*r3*t1*t2+((140*w2+20*w26+160)*r3-20*w2-260*w13-500*w17-140*w26-140*w34-60*w221
     -20*w442-1260)*t1*t3+((530*w2-60*w13-100*w17-30*w26-70*w34+20*w221+10*w442+620)*r3+(520*w2
     -400*w13-1120*w17-200*w26-520*w34+40*w442-1200))*t3;

c02:=(((10*w2-4*w26-2*w34)*r2*r3+(-24*w2-24*w26-12*w34-4*w442)*r2+(-50*w13+10*w17-10*w221
     -30)*r3-20*w13-140*w17-20*w221-540)*t1*t3*t4+((-53/2*w2+w13+3*w17-7/2*w26-1/2*w34-w221
     -3/2*w442-11)*r2*r3+(-75*w2+26*w13-2*w17+5*w26-5*w34+2*w221-5*w442+22)*r2+(25*w2+25*w13
     +5*w17+15*w26-5*w34+5*w221+5*w442+25)*r3-350*w2-70*w13-70*w17-50*w26-110*w34-10*w221
     -10*w442-10)*t1*t3+((-10*w2-27*w13-21*w17+4*w26+2*w34-3*w221-53)*r2*r3+(24*w2-24*w13
     +8*w17+24*w26+12*w34-8*w221+4*w442-88)*r2+(-85*w2+50*w13-10*w17-25*w26+15*w34+10*w221
     -5*w442+30)*r3+(80*w2+20*w13+140*w17+40*w26+40*w34+20*w221+540))*t1*t4+((53/2*w2+11*w13
     +3*w17+27/2*w26+21/2*w34+3*w221+3/2*w442+43)*r2*r3+(44*w2+14*w13+22*w17+12*w26-4*w34
     +14*w221+4*w442+174)*r2+(10*w2-25*w13+15*w17+10*w34-5*w221-85)*r3-280*w2+40*w13+40*w17
     -80*w26-140*w34-20*w442+80)*t1+((-36*w2-28*w26-4*w34+4*w442)*r2*r3+(122*w2-86*w26+22*w34
     +22*w442)*r2+(-80*w13+40*w17-600)*r3-220*w13+260*w17-20*w221-1300)*t3*t4+((-46*w2+25*w13
     +15*w17+24*w26+12*w34-3*w221-6*w442-13)*r2*r3+(-394*w2+66*w13-2*w17+46*w26-2*w34-18*w221
     -34*w442-238)*r2+(345*w2+60*w13-60*w17+25*w26-35*w34+5*w442+440)*r3-210*w2+60*w13-420*w17
     +10*w26-430*w34-20*w221-10*w442+460)*t3+((36*w2-56*w13-28*w17+28*w26+4*w34-4*w221-4*w442
     -144)*r2*r3+(-122*w2-64*w13+48*w17+86*w26-22*w34+16*w221-22*w442+96)*r2+(-470*w2+80*w13
     -40*w17+10*w26+30*w34-10*w442+600)*r3-240*w2+220*w13-260*w17+40*w26+400*w34+20*w221
     -40*w442+1300)*t4+((72*w2-20*w13-20*w17+28*w26+14*w34+8*w221+2*w442+128)*r2*r3+(-48*w2
     -6*w13-18*w17+32*w26-24*w34+46*w221-8*w442+666)*r2+(140*w2+10*w13+30*w17+20*w26-40*w34
     -10*w221-470)*r3-190*w2+40*w13+400*w17-50*w26-290*w34-40*w221-30*w442-240))*I+((-3*w13
     -9*w17+w221+11)*r2*r3+(56*w13+48*w17+24*w221+304)*r2+(-55*w2+5*w26-15*w34+5*w442)*r3
     -60*w2+100*w26+100*w34+20*w442)*t1*t3*t4+((95/2*w2+11*w13+13*w17+37/2*w26+31/2*w34+w221
     +5/2*w442+31)*r2*r3+(-33*w2-40*w13-40*w17-21*w26-23*w34-12*w221-3*w442-132)*r2+(55*w2
     -5*w13-5*w17-15*w26+5*w34-5*w221-5*w442+115)*r3-280*w2-70*w13-70*w17-80*w26-140*w34
     -10*w221-20*w442-10)*t1*t3+((-32*w2+3*w13+9*w17-14*w26-12*w34-w221-2*w442-11)*r2*r3
     +(130*w2-56*w13-48*w17+42*w26+26*w34-24*w221+10*w442-304)*r2+(55*w2+10*w13-10*w17-5*w26
     +15*w34+10*w221-5*w442-90)*r3+(60*w2+40*w13-80*w17-100*w26-100*w34-20*w442-680))*t1*t4
     +((-73/2*w2+14*w13+12*w17-19/2*w26-17/2*w34+2*w221-3/2*w442+32)*r2*r3+(-20*w2-42*w13
     -26*w17+12*w26+16*w34-10*w221-130)*r2+(-45*w2-25*w13-5*w17+5*w26-5*w34-5*w221+5*w442
     +55)*r3-340*w2-60*w13-180*w17+20*w26-40*w34-20*w221-620)*t1+((-46*w13-38*w17+6*w221
     +86)*r2*r3+(56*w13+8*w17+72*w221+952)*r2+(-60*w2+20*w26+40*w34)*r3-280*w2+160*w26
     +120*w34)*t3*t4+((75*w2+23*w13+29*w17+27*w26+21*w34+3*w221+5*w442-7)*r2*r3+(-130*w2
     -82*w13-6*w17-42*w26-26*w34-22*w221-10*w442-402)*r2+(-35*w2-90*w13-10*w17-55*w26-15*w34
     +10*w221+5*w442+90)*r3-390*w2-260*w13-100*w17-210*w26-130*w34+60*w221+10*w442+60)*t3
     +((-42*w2+46*w13+38*w17-26*w26-18*w34-6*w221-2*w442-86)*r2*r3+(286*w2-56*w13-8*w17+62*w26
     +26*w34-72*w221+26*w442-952)*r2+(60*w2+80*w13-20*w26-40*w34+160)*r3+(280*w2+220*w13
     -340*w17-160*w26-120*w34-60*w221-940))*t4+(-36*w2+26*w13+18*w17-10*w34+2*w221-6*w442
     +42)*r2*r3+(-74*w2-62*w13-26*w17+54*w26+2*w34-26*w221-14*w442-286)*r2+(80*w2-90*w13
     +10*w17+40*w26+10*w221-130)*r3-470*w2-260*w13-140*w17+110*w26-170*w34+20*w221-30*w442
     -1060;

c03:=(((-11/26*w13-1/2*w17-3/26*w221-1/2)*r2*r3+(10*w2+20/13*w26+10/13*w442)*r2
     -40/13*w13*r3)*t1*t2+((-43*w2-27*w13-21*w17-11*w26-3*w34-3*w221-3*w442-53)*r2*r3+(-174*w2
     -24*w13+8*w17-14*w26-22*w34-8*w221-14*w442-88)*r2+(-55*w2-10*w13+10*w17+25*w26+5*w34
     -10*w221+5*w442+90)*r3+(620*w2-40*w13+80*w17+60*w26+180*w34+20*w442+680))*t1+((-128*w2
     -56*w13-28*w17+20*w26+20*w34-4*w221-8*w442-144)*r2*r3+(-666*w2-64*w13+48*w17+6*w26+18*w34
     +16*w221-46*w442+96)*r2+(130*w2-80*w13+90*w26-10*w34-10*w442-160)*r3+(1060*w2-220*w13
     +340*w17+260*w26+140*w34+60*w221-20*w442+940)))*I+((11/26*w13+1/2*w17+3/26*w221+1/2)*r2*r3
     +(10*w2+20/13*w26+10/13*w442)*r2)*t1*t2+((-32*w2+19*w13+17*w17-14*w26-12*w34+3*w221-2*w442
     +73)*r2*r3+(130*w2-24*w13-32*w17+42*w26+26*w34+10*w442+40)*r2+(-85*w2+20*w17-25*w26
     +15*w34-5*w442+20)*r3+(80*w2-160*w13-280*w17+40*w26+40*w34-40*w221-560))*t1+(-42*w2
     +20*w17-26*w26-18*w34+12*w221-2*w442+72)*r2*r3+(286*w2-108*w13-4*w17+62*w26+26*w34
     +28*w221+26*w442+148)*r2+(-470*w2+40*w13-80*w17+10*w26+30*w34-10*w442+280)*r3-240*w2
     -100*w13-580*w17+40*w26+400*w34-60*w221-40*w442-380;

c04:=(((-63*w2-23*w26-19*w34-3*w442)*r2*r3+(-64*w2+20*w34-4*w442)*r2+(-20*w17+140)*r3
     -100*w13-220*w17-20*w221-700)*t1*t3*t4+((53/2*w2-w13-3*w17+7/2*w26+1/2*w34+w221+3/2*w442
     +11)*r2*r3+(75*w2-26*w13+2*w17-5*w26+5*w34-2*w221+5*w442-22)*r2+(25*w2+25*w13+5*w17
     +15*w26-5*w34+5*w221+5*w442+25)*r3-350*w2-70*w13-70*w17-50*w26-110*w34-10*w221-10*w442
     -10)*t1*t3+((63*w2-19*w13-17*w17+23*w26+19*w34-3*w221+3*w442-73)*r2*r3+(64*w2+24*w13
     +32*w17-20*w34+4*w442-40)*r2+(55*w2+20*w17-25*w26-5*w34-5*w442-140)*r3-620*w2+100*w13
     +220*w17-60*w26-180*w34+20*w221-20*w442+700)*t1*t4+((53/2*w2+11*w13+3*w17+27/2*w26
     +21/2*w34+3*w221+3/2*w442+43)*r2*r3+(44*w2+14*w13+22*w17+12*w26-4*w34+14*w221+4*w442
     +174)*r2+(-10*w2+25*w13-15*w17-10*w34+5*w221+85)*r3+(280*w2-40*w13-40*w17+80*w26+140*w34
     +20*w442-80))*t1+((-108*w2-28*w26-24*w34-8*w442)*r2*r3+(-26*w2+22*w26+26*w34-6*w442)*r2
     +(-100*w13-20*w17+20*w221+340)*r3-300*w13-540*w17+60*w221-820)*t3*t4+((46*w2-25*w13
     -15*w17-24*w26-12*w34+3*w221+6*w442+13)*r2*r3+(394*w2-66*w13+2*w17-46*w26+2*w34+18*w221
     +34*w442+238)*r2+(345*w2+60*w13-60*w17+25*w26-35*w34+5*w442+440)*r3-210*w2+60*w13-420*w17
     +10*w26-430*w34-20*w221-10*w442+460)*t3+((108*w2-20*w17+28*w26+24*w34-12*w221+8*w442
     -72)*r2*r3+(26*w2+108*w13+4*w17-22*w26-26*w34-28*w221+6*w442-148)*r2+(-130*w2+100*w13
     +20*w17-90*w26+10*w34-20*w221+10*w442-340)*r3-1060*w2+300*w13+540*w17-260*w26-140*w34
     -60*w221+20*w442+820)*t4+((72*w2-20*w13-20*w17+28*w26+14*w34+8*w221+2*w442+128)*r2*r3
     +(-48*w2-6*w13-18*w17+32*w26-24*w34+46*w221-8*w442+666)*r2+(-140*w2-10*w13-30*w17-20*w26
     +40*w34+10*w221+470)*r3+(190*w2-40*w13-400*w17+50*w26+290*w34+40*w221+30*w442+240)))*I
     +((-25*w13-15*w17-5*w221-75)*r2*r3+(28*w13+4*w17-4*w221-44)*r2+(35*w2-5*w26-5*w34
     -5*w442)*r3+(620*w2+60*w26+180*w34+20*w442))*t1*t3*t4+((-95/2*w2-11*w13-13*w17-37/2*w26
     -31/2*w34-w221-5/2*w442-31)*r2*r3+(33*w2+40*w13+40*w17+21*w26+23*w34+12*w221+3*w442
     +132)*r2+(55*w2-5*w13-5*w17-15*w26+5*w34-5*w221-5*w442+115)*r3-280*w2-70*w13-70*w17
     -80*w26-140*w34-10*w221-20*w442-10)*t1*t3+((-43*w2+25*w13+15*w17-11*w26-3*w34+5*w221
     -3*w442+75)*r2*r3+(-174*w2-28*w13-4*w17-14*w26-22*w34+4*w221-14*w442+44)*r2+(-35*w2
     -20*w17+5*w26+5*w34+5*w442-20)*r3-620*w2+160*w13+280*w17-60*w26-180*w34+40*w221-20*w442
     +560)*t1*t4+((-73/2*w2+14*w13+12*w17-19/2*w26-17/2*w34+2*w221-3/2*w442+32)*r2*r3+(-20*w2
     -42*w13-26*w17+12*w26+16*w34-10*w221-130)*r2+(45*w2+25*w13+5*w17-5*w26+5*w34+5*w221
     -5*w442-55)*r3+(340*w2+60*w13+180*w17-20*w26+40*w34+20*w221+620))*t1+((-6*w13+2*w17
     -10*w221-170)*r2*r3+(68*w13+44*w17-20*w221-380)*r2+(-220*w2-60*w26+40*w34)*r3+(660*w2
     -60*w26+460*w34+60*w442))*t3*t4+((-75*w2-23*w13-29*w17-27*w26-21*w34-3*w221-5*w442
     +7)*r2*r3+(130*w2+82*w13+6*w17+42*w26+26*w34+22*w221+10*w442+402)*r2+(-35*w2-90*w13
     -10*w17-55*w26-15*w34+10*w221+5*w442+90)*r3-390*w2-260*w13-100*w17-210*w26-130*w34
     +60*w221+10*w442+60)*t3+((-128*w2+6*w13-2*w17+20*w26+20*w34+10*w221-8*w442+170)*r2*r3
     +(-666*w2-68*w13-44*w17+6*w26+18*w34+20*w221-46*w442+380)*r2+(220*w2-40*w13+80*w17+60*w26
     -40*w34-280)*r3-660*w2+100*w13+580*w17+60*w26-460*w34+60*w221-60*w442+380)*t4+(-36*w2
     +26*w13+18*w17-10*w34+2*w221-6*w442+42)*r2*r3+(-74*w2-62*w13-26*w17+54*w26+2*w34-26*w221
     -14*w442-286)*r2+(-80*w2+90*w13-10*w17-40*w26-10*w221+130)*r3+470*w2+260*w13+140*w17
     -110*w26+170*w34-20*w221+30*w442+1060;

c05:=(-20/13*w26*r3*t1*t2+((20*w2+30*w13+30*w17+12*w26+16*w34+2*w221+42)*r2*r3+(-110*w2
     -32*w13-56*w17-14*w26-42*w34-16*w221-10*w442-216)*r2)*t1*t3+((-20*w2+102*w13+66*w17+48*w26
     +44*w34-2*w221+58)*r2*r3+(-640*w2+8*w13-56*w17-16*w26-8*w34-88*w221-40*w442
     -1048)*r2)*t3)*I+(40/13*w13-20/13*w26)*r3*t1*t2+((42*w2+44*w13+32*w17+10*w26+10*w34+8*w221
     +2*w442+148)*r2*r3+(-154*w2-52*w13-36*w17-66*w26-38*w34+4*w221-14*w442+84)*r2)*t1*t3
     +((6*w2+6*w13+18*w17-2*w26+14*w34+22*w221+6*w442+242)*r2*r3+(-164*w2-176*w13-48*w17
     -148*w26-4*w34+48*w221-4*w442+528)*r2)*t3;

c06:=(((-63*w2-23*w26-19*w34-3*w442)*r2*r3+(-64*w2+20*w34-4*w442)*r2+(20*w17-140)*r3
     +(100*w13+220*w17+20*w221+700))*t1*t3*t4+((-53/2*w2+w13+3*w17-7/2*w26-1/2*w34-w221
     -3/2*w442-11)*r2*r3+(-75*w2+26*w13-2*w17+5*w26-5*w34+2*w221-5*w442+22)*r2+(25*w2+25*w13
     +5*w17+15*w26-5*w34+5*w221+5*w442+25)*r3-350*w2-70*w13-70*w17-50*w26-110*w34-10*w221
     -10*w442-10)*t1*t3+((63*w2-19*w13-17*w17+23*w26+19*w34-3*w221+3*w442-73)*r2*r3+(64*w2
     +24*w13+32*w17-20*w34+4*w442-40)*r2+(-55*w2-20*w17+25*w26+5*w34+5*w442+140)*r3+(620*w2
     -100*w13-220*w17+60*w26+180*w34-20*w221+20*w442-700))*t1*t4+((-53/2*w2-11*w13-3*w17
     -27/2*w26-21/2*w34-3*w221-3/2*w442-43)*r2*r3+(-44*w2-14*w13-22*w17-12*w26+4*w34-14*w221
     -4*w442-174)*r2+(-10*w2+25*w13-15*w17-10*w34+5*w221+85)*r3+(280*w2-40*w13-40*w17+80*w26
     +140*w34+20*w442-80))*t1+((-108*w2-28*w26-24*w34-8*w442)*r2*r3+(-26*w2+22*w26+26*w34
     -6*w442)*r2+(100*w13+20*w17-20*w221-340)*r3+(300*w13+540*w17-60*w221+820))*t3*t4+((-46*w2
     +25*w13+15*w17+24*w26+12*w34-3*w221-6*w442-13)*r2*r3+(-394*w2+66*w13-2*w17+46*w26-2*w34
     -18*w221-34*w442-238)*r2+(345*w2+60*w13-60*w17+25*w26-35*w34+5*w442+440)*r3-210*w2+60*w13
     -420*w17+10*w26-430*w34-20*w221-10*w442+460)*t3+((108*w2-20*w17+28*w26+24*w34-12*w221
     +8*w442-72)*r2*r3+(26*w2+108*w13+4*w17-22*w26-26*w34-28*w221+6*w442-148)*r2+(130*w2
     -100*w13-20*w17+90*w26-10*w34+20*w221-10*w442+340)*r3+(1060*w2-300*w13-540*w17+260*w26
     +140*w34+60*w221-20*w442-820))*t4+((-72*w2+20*w13+20*w17-28*w26-14*w34-8*w221-2*w442
     -128)*r2*r3+(48*w2+6*w13+18*w17-32*w26+24*w34-46*w221+8*w442-666)*r2+(-140*w2-10*w13
     -30*w17-20*w26+40*w34+10*w221+470)*r3+(190*w2-40*w13-400*w17+50*w26+290*w34+40*w221
     +30*w442+240)))*I+((-25*w13-15*w17-5*w221-75)*r2*r3+(28*w13+4*w17-4*w221-44)*r2+(-35*w2
     +5*w26+5*w34+5*w442)*r3-620*w2-60*w26-180*w34-20*w442)*t1*t3*t4+((95/2*w2+11*w13+13*w17
     +37/2*w26+31/2*w34+w221+5/2*w442+31)*r2*r3+(-33*w2-40*w13-40*w17-21*w26-23*w34-12*w221
     -3*w442-132)*r2+(55*w2-5*w13-5*w17-15*w26+5*w34-5*w221-5*w442+115)*r3-280*w2-70*w13
     -70*w17-80*w26-140*w34-10*w221-20*w442-10)*t1*t3+((-43*w2+25*w13+15*w17-11*w26-3*w34
     +5*w221-3*w442+75)*r2*r3+(-174*w2-28*w13-4*w17-14*w26-22*w34+4*w221-14*w442+44)*r2+(35*w2
     +20*w17-5*w26-5*w34-5*w442+20)*r3+(620*w2-160*w13-280*w17+60*w26+180*w34-40*w221+20*w442
     -560))*t1*t4+((73/2*w2-14*w13-12*w17+19/2*w26+17/2*w34-2*w221+3/2*w442-32)*r2*r3+(20*w2
     +42*w13+26*w17-12*w26-16*w34+10*w221+130)*r2+(45*w2+25*w13+5*w17-5*w26+5*w34+5*w221
     -5*w442-55)*r3+(340*w2+60*w13+180*w17-20*w26+40*w34+20*w221+620))*t1+((-6*w13+2*w17
     -10*w221-170)*r2*r3+(68*w13+44*w17-20*w221-380)*r2+(220*w2+60*w26-40*w34)*r3-660*w2+60*w26
     -460*w34-60*w442)*t3*t4+((75*w2+23*w13+29*w17+27*w26+21*w34+3*w221+5*w442-7)*r2*r3
     +(-130*w2-82*w13-6*w17-42*w26-26*w34-22*w221-10*w442-402)*r2+(-35*w2-90*w13-10*w17-55*w26
     -15*w34+10*w221+5*w442+90)*r3-390*w2-260*w13-100*w17-210*w26-130*w34+60*w221+10*w442
     +60)*t3+((-128*w2+6*w13-2*w17+20*w26+20*w34+10*w221-8*w442+170)*r2*r3+(-666*w2-68*w13
     -44*w17+6*w26+18*w34+20*w221-46*w442+380)*r2+(-220*w2+40*w13-80*w17-60*w26+40*w34+280)*r3
     +(660*w2-100*w13-580*w17-60*w26+460*w34-60*w221+60*w442-380))*t4+(36*w2-26*w13-18*w17
     +10*w34-2*w221+6*w442-42)*r2*r3+(74*w2+62*w13+26*w17-54*w26-2*w34+26*w221+14*w442+286)*r2
     +(-80*w2+90*w13-10*w17-40*w26-10*w221+130)*r3+470*w2+260*w13+140*w17-110*w26+170*w34
     -20*w221+30*w442+1060;

c07:=(((11/26*w13+1/2*w17+3/26*w221+1/2)*r2*r3+(-10*w2-20/13*w26-10/13*w442)*r2
     -40/13*w13*r3)*t1*t2+((-43*w2-27*w13-21*w17-11*w26-3*w34-3*w221-3*w442-53)*r2*r3+(-174*w2
     -24*w13+8*w17-14*w26-22*w34-8*w221-14*w442-88)*r2+(55*w2+10*w13-10*w17-25*w26-5*w34
     +10*w221-5*w442-90)*r3-620*w2+40*w13-80*w17-60*w26-180*w34-20*w442-680)*t1+((-128*w2
     -56*w13-28*w17+20*w26+20*w34-4*w221-8*w442-144)*r2*r3+(-666*w2-64*w13+48*w17+6*w26+18*w34
     +16*w221-46*w442+96)*r2+(-130*w2+80*w13-90*w26+10*w34+10*w442+160)*r3-1060*w2+220*w13
     -340*w17-260*w26-140*w34-60*w221+20*w442-940))*I+((-11/26*w13-1/2*w17-3/26*w221-1/2)*r2*r3
     +(-10*w2-20/13*w26-10/13*w442)*r2)*t1*t2+((-32*w2+19*w13+17*w17-14*w26-12*w34+3*w221-2*w442
     +73)*r2*r3+(130*w2-24*w13-32*w17+42*w26+26*w34+10*w442+40)*r2+(85*w2-20*w17+25*w26-15*w34
     +5*w442-20)*r3-80*w2+160*w13+280*w17-40*w26-40*w34+40*w221+560)*t1+(-42*w2+20*w17-26*w26
     -18*w34+12*w221-2*w442+72)*r2*r3+(286*w2-108*w13-4*w17+62*w26+26*w34+28*w221+26*w442
     +148)*r2+(470*w2-40*w13+80*w17-10*w26-30*w34+10*w442-280)*r3+240*w2+100*w13+580*w17
     -40*w26-400*w34+60*w221+40*w442+380;

c08:=(((10*w2-4*w26-2*w34)*r2*r3+(-24*w2-24*w26-12*w34-4*w442)*r2+(50*w13-10*w17+10*w221
     +30)*r3+(20*w13+140*w17+20*w221+540))*t1*t3*t4+((53/2*w2-w13-3*w17+7/2*w26+1/2*w34+w221
     +3/2*w442+11)*r2*r3+(75*w2-26*w13+2*w17-5*w26+5*w34-2*w221+5*w442-22)*r2+(25*w2+25*w13
     +5*w17+15*w26-5*w34+5*w221+5*w442+25)*r3-350*w2-70*w13-70*w17-50*w26-110*w34-10*w221
     -10*w442-10)*t1*t3+((-10*w2-27*w13-21*w17+4*w26+2*w34-3*w221-53)*r2*r3+(24*w2-24*w13
     +8*w17+24*w26+12*w34-8*w221+4*w442-88)*r2+(85*w2-50*w13+10*w17+25*w26-15*w34-10*w221
     +5*w442-30)*r3-80*w2-20*w13-140*w17-40*w26-40*w34-20*w221-540)*t1*t4+((-53/2*w2-11*w13
     -3*w17-27/2*w26-21/2*w34-3*w221-3/2*w442-43)*r2*r3+(-44*w2-14*w13-22*w17-12*w26+4*w34
     -14*w221-4*w442-174)*r2+(10*w2-25*w13+15*w17+10*w34-5*w221-85)*r3-280*w2+40*w13+40*w17
     -80*w26-140*w34-20*w442+80)*t1+((-36*w2-28*w26-4*w34+4*w442)*r2*r3+(122*w2-86*w26+22*w34
     +22*w442)*r2+(80*w13-40*w17+600)*r3+(220*w13-260*w17+20*w221+1300))*t3*t4+((46*w2-25*w13
     -15*w17-24*w26-12*w34+3*w221+6*w442+13)*r2*r3+(394*w2-66*w13+2*w17-46*w26+2*w34+18*w221
     +34*w442+238)*r2+(345*w2+60*w13-60*w17+25*w26-35*w34+5*w442+440)*r3-210*w2+60*w13-420*w17
     +10*w26-430*w34-20*w221-10*w442+460)*t3+((36*w2-56*w13-28*w17+28*w26+4*w34-4*w221-4*w442
     -144)*r2*r3+(-122*w2-64*w13+48*w17+86*w26-22*w34+16*w221-22*w442+96)*r2+(470*w2-80*w13
     +40*w17-10*w26-30*w34+10*w442-600)*r3+(240*w2-220*w13+260*w17-40*w26-400*w34-20*w221
     +40*w442-1300))*t4+((-72*w2+20*w13+20*w17-28*w26-14*w34-8*w221-2*w442-128)*r2*r3+(48*w2
     +6*w13+18*w17-32*w26+24*w34-46*w221+8*w442-666)*r2+(140*w2+10*w13+30*w17+20*w26-40*w34
     -10*w221-470)*r3-190*w2+40*w13+400*w17-50*w26-290*w34-40*w221-30*w442-240))*I+((-3*w13
     -9*w17+w221+11)*r2*r3+(56*w13+48*w17+24*w221+304)*r2+(55*w2-5*w26+15*w34-5*w442)*r3
     +(60*w2-100*w26-100*w34-20*w442))*t1*t3*t4+((-95/2*w2-11*w13-13*w17-37/2*w26-31/2*w34-w221
     -5/2*w442-31)*r2*r3+(33*w2+40*w13+40*w17+21*w26+23*w34+12*w221+3*w442+132)*r2+(55*w2
     -5*w13-5*w17-15*w26+5*w34-5*w221-5*w442+115)*r3-280*w2-70*w13-70*w17-80*w26-140*w34
     -10*w221-20*w442-10)*t1*t3+((-32*w2+3*w13+9*w17-14*w26-12*w34-w221-2*w442-11)*r2*r3
     +(130*w2-56*w13-48*w17+42*w26+26*w34-24*w221+10*w442-304)*r2+(-55*w2-10*w13+10*w17+5*w26
     -15*w34-10*w221+5*w442+90)*r3-60*w2-40*w13+80*w17+100*w26+100*w34+20*w442+680)*t1*t4
     +((73/2*w2-14*w13-12*w17+19/2*w26+17/2*w34-2*w221+3/2*w442-32)*r2*r3+(20*w2+42*w13+26*w17
     -12*w26-16*w34+10*w221+130)*r2+(-45*w2-25*w13-5*w17+5*w26-5*w34-5*w221+5*w442+55)*r3
     -340*w2-60*w13-180*w17+20*w26-40*w34-20*w221-620)*t1+((-46*w13-38*w17+6*w221+86)*r2*r3
     +(56*w13+8*w17+72*w221+952)*r2+(60*w2-20*w26-40*w34)*r3+(280*w2-160*w26-120*w34))*t3*t4
     +((-75*w2-23*w13-29*w17-27*w26-21*w34-3*w221-5*w442+7)*r2*r3+(130*w2+82*w13+6*w17+42*w26
     +26*w34+22*w221+10*w442+402)*r2+(-35*w2-90*w13-10*w17-55*w26-15*w34+10*w221+5*w442+90)*r3
     -390*w2-260*w13-100*w17-210*w26-130*w34+60*w221+10*w442+60)*t3+((-42*w2+46*w13+38*w17
     -26*w26-18*w34-6*w221-2*w442-86)*r2*r3+(286*w2-56*w13-8*w17+62*w26+26*w34-72*w221+26*w442
     -952)*r2+(-60*w2-80*w13+20*w26+40*w34-160)*r3-280*w2-220*w13+340*w17+160*w26+120*w34
     +60*w221+940)*t4+(36*w2-26*w13-18*w17+10*w34-2*w221+6*w442-42)*r2*r3+(74*w2+62*w13
     +26*w17-54*w26-2*w34+26*w221+14*w442+286)*r2+(80*w2-90*w13+10*w17+40*w26+10*w221-130)*r3
     -470*w2-260*w13-140*w17+110*w26-170*w34+20*w221-30*w442-1060;

c09:=(-20/13*w26*r3*t1*t2+((90*w2-60*w13+20*w17-30*w26-10*w34-20*w221-10*w442+60)*r3-60*w13
     -60*w17-20*w221+140)*t1*t3+((-350*w2-160*w13+40*w17-150*w26+50*w34+10*w442-760)*r3-400*w2
     -440*w13+600*w17-320*w26+320*w34+40*w221+80*w442-360)*t3)*I+(-40/13*w13-20/13*w26)*r3*t1*t2
     +((-140*w2-20*w26-160)*r3+(20*w2+260*w13+500*w17+140*w26+140*w34+60*w221+20*w442
     +1260))*t1*t3+((-530*w2+60*w13+100*w17+30*w26+70*w34-20*w221-10*w442-620)*r3-520*w2
     +400*w13+1120*w17+200*w26+520*w34-40*w442+1200)*t3;

c10:=(((-10*w2+4*w26+2*w34)*r2*r3+(24*w2+24*w26+12*w34+4*w442)*r2+(50*w13-10*w17+10*w221
     +30)*r3+(20*w13+140*w17+20*w221+540))*t1*t3*t4+((-53/2*w2+w13+3*w17-7/2*w26-1/2*w34-w221
     -3/2*w442-11)*r2*r3+(-75*w2+26*w13-2*w17+5*w26-5*w34+2*w221-5*w442+22)*r2+(25*w2+25*w13
     +5*w17+15*w26-5*w34+5*w221+5*w442+25)*r3-350*w2-70*w13-70*w17-50*w26-110*w34-10*w221
     -10*w442-10)*t1*t3+((10*w2+27*w13+21*w17-4*w26-2*w34+3*w221+53)*r2*r3+(-24*w2+24*w13
     -8*w17-24*w26-12*w34+8*w221-4*w442+88)*r2+(85*w2-50*w13+10*w17+25*w26-15*w34-10*w221
     +5*w442-30)*r3-80*w2-20*w13-140*w17-40*w26-40*w34-20*w221-540)*t1*t4+((53/2*w2+11*w13
     +3*w17+27/2*w26+21/2*w34+3*w221+3/2*w442+43)*r2*r3+(44*w2+14*w13+22*w17+12*w26-4*w34
     +14*w221+4*w442+174)*r2+(10*w2-25*w13+15*w17+10*w34-5*w221-85)*r3-280*w2+40*w13+40*w17
     -80*w26-140*w34-20*w442+80)*t1+((36*w2+28*w26+4*w34-4*w442)*r2*r3+(-122*w2+86*w26-22*w34
     -22*w442)*r2+(80*w13-40*w17+600)*r3+(220*w13-260*w17+20*w221+1300))*t3*t4+((-46*w2+25*w13
     +15*w17+24*w26+12*w34-3*w221-6*w442-13)*r2*r3+(-394*w2+66*w13-2*w17+46*w26-2*w34-18*w221
     -34*w442-238)*r2+(345*w2+60*w13-60*w17+25*w26-35*w34+5*w442+440)*r3-210*w2+60*w13-420*w17
     +10*w26-430*w34-20*w221-10*w442+460)*t3+((-36*w2+56*w13+28*w17-28*w26-4*w34+4*w221+4*w442
     +144)*r2*r3+(122*w2+64*w13-48*w17-86*w26+22*w34-16*w221+22*w442-96)*r2+(470*w2-80*w13
     +40*w17-10*w26-30*w34+10*w442-600)*r3+(240*w2-220*w13+260*w17-40*w26-400*w34-20*w221
     +40*w442-1300))*t4+((72*w2-20*w13-20*w17+28*w26+14*w34+8*w221+2*w442+128)*r2*r3+(-48*w2
     -6*w13-18*w17+32*w26-24*w34+46*w221-8*w442+666)*r2+(140*w2+10*w13+30*w17+20*w26-40*w34
     -10*w221-470)*r3-190*w2+40*w13+400*w17-50*w26-290*w34-40*w221-30*w442-240))*I+((3*w13
     +9*w17-w221-11)*r2*r3+(-56*w13-48*w17-24*w221-304)*r2+(55*w2-5*w26+15*w34-5*w442)*r3
     +(60*w2-100*w26-100*w34-20*w442))*t1*t3*t4+((95/2*w2+11*w13+13*w17+37/2*w26+31/2*w34+w221
     +5/2*w442+31)*r2*r3+(-33*w2-40*w13-40*w17-21*w26-23*w34-12*w221-3*w442-132)*r2+(55*w2
     -5*w13-5*w17-15*w26+5*w34-5*w221-5*w442+115)*r3-280*w2-70*w13-70*w17-80*w26-140*w34
     -10*w221-20*w442-10)*t1*t3+((32*w2-3*w13-9*w17+14*w26+12*w34+w221+2*w442+11)*r2*r3
     +(-130*w2+56*w13+48*w17-42*w26-26*w34+24*w221-10*w442+304)*r2+(-55*w2-10*w13+10*w17+5*w26
     -15*w34-10*w221+5*w442+90)*r3-60*w2-40*w13+80*w17+100*w26+100*w34+20*w442+680)*t1*t4
     +((-73/2*w2+14*w13+12*w17-19/2*w26-17/2*w34+2*w221-3/2*w442+32)*r2*r3+(-20*w2-42*w13
     -26*w17+12*w26+16*w34-10*w221-130)*r2+(-45*w2-25*w13-5*w17+5*w26-5*w34-5*w221+5*w442
     +55)*r3-340*w2-60*w13-180*w17+20*w26-40*w34-20*w221-620)*t1+((46*w13+38*w17-6*w221
     -86)*r2*r3+(-56*w13-8*w17-72*w221-952)*r2+(60*w2-20*w26-40*w34)*r3+(280*w2-160*w26
     -120*w34))*t3*t4+((75*w2+23*w13+29*w17+27*w26+21*w34+3*w221+5*w442-7)*r2*r3+(-130*w2
     -82*w13-6*w17-42*w26-26*w34-22*w221-10*w442-402)*r2+(-35*w2-90*w13-10*w17-55*w26-15*w34
     +10*w221+5*w442+90)*r3-390*w2-260*w13-100*w17-210*w26-130*w34+60*w221+10*w442+60)*t3
     +((42*w2-46*w13-38*w17+26*w26+18*w34+6*w221+2*w442+86)*r2*r3+(-286*w2+56*w13+8*w17-62*w26
     -26*w34+72*w221-26*w442+952)*r2+(-60*w2-80*w13+20*w26+40*w34-160)*r3-280*w2-220*w13
     +340*w17+160*w26+120*w34+60*w221+940)*t4+(-36*w2+26*w13+18*w17-10*w34+2*w221-6*w442
     +42)*r2*r3+(-74*w2-62*w13-26*w17+54*w26+2*w34-26*w221-14*w442-286)*r2+(80*w2-90*w13
     +10*w17+40*w26+10*w221-130)*r3-470*w2-260*w13-140*w17+110*w26-170*w34+20*w221-30*w442
     -1060;

c11:=(((-11/26*w13-1/2*w17-3/26*w221-1/2)*r2*r3+(10*w2+20/13*w26+10/13*w442)*r2
     -40/13*w13*r3)*t1*t2+((43*w2+27*w13+21*w17+11*w26+3*w34+3*w221+3*w442+53)*r2*r3+(174*w2
     +24*w13-8*w17+14*w26+22*w34+8*w221+14*w442+88)*r2+(55*w2+10*w13-10*w17-25*w26-5*w34
     +10*w221-5*w442-90)*r3-620*w2+40*w13-80*w17-60*w26-180*w34-20*w442-680)*t1+((128*w2
     +56*w13+28*w17-20*w26-20*w34+4*w221+8*w442+144)*r2*r3+(666*w2+64*w13-48*w17-6*w26-18*w34
     -16*w221+46*w442-96)*r2+(-130*w2+80*w13-90*w26+10*w34+10*w442+160)*r3-1060*w2+220*w13
     -340*w17-260*w26-140*w34-60*w221+20*w442-940))*I+((11/26*w13+1/2*w17+3/26*w221+1/2)*r2*r3
     +(10*w2+20/13*w26+10/13*w442)*r2)*t1*t2+((32*w2-19*w13-17*w17+14*w26+12*w34-3*w221+2*w442
     -73)*r2*r3+(-130*w2+24*w13+32*w17-42*w26-26*w34-10*w442-40)*r2+(85*w2-20*w17+25*w26
     -15*w34+5*w442-20)*r3-80*w2+160*w13+280*w17-40*w26-40*w34+40*w221+560)*t1+(42*w2-20*w17
     +26*w26+18*w34-12*w221+2*w442-72)*r2*r3+(-286*w2+108*w13+4*w17-62*w26-26*w34-28*w221
     -26*w442-148)*r2+(470*w2-40*w13+80*w17-10*w26-30*w34+10*w442-280)*r3+240*w2+100*w13
     +580*w17-40*w26-400*w34+60*w221+40*w442+380;

c12:=(((63*w2+23*w26+19*w34+3*w442)*r2*r3+(64*w2-20*w34+4*w442)*r2+(20*w17-140)*r3+(100*w13
     +220*w17+20*w221+700))*t1*t3*t4+((53/2*w2-w13-3*w17+7/2*w26+1/2*w34+w221+3/2*w442
     +11)*r2*r3+(75*w2-26*w13+2*w17-5*w26+5*w34-2*w221+5*w442-22)*r2+(25*w2+25*w13+5*w17
     +15*w26-5*w34+5*w221+5*w442+25)*r3-350*w2-70*w13-70*w17-50*w26-110*w34-10*w221-10*w442
     -10)*t1*t3+((-63*w2+19*w13+17*w17-23*w26-19*w34+3*w221-3*w442+73)*r2*r3+(-64*w2-24*w13
     -32*w17+20*w34-4*w442+40)*r2+(-55*w2-20*w17+25*w26+5*w34+5*w442+140)*r3+(620*w2-100*w13
     -220*w17+60*w26+180*w34-20*w221+20*w442-700))*t1*t4+((53/2*w2+11*w13+3*w17+27/2*w26
     +21/2*w34+3*w221+3/2*w442+43)*r2*r3+(44*w2+14*w13+22*w17+12*w26-4*w34+14*w221+4*w442
     +174)*r2+(-10*w2+25*w13-15*w17-10*w34+5*w221+85)*r3+(280*w2-40*w13-40*w17+80*w26+140*w34
     +20*w442-80))*t1+((108*w2+28*w26+24*w34+8*w442)*r2*r3+(26*w2-22*w26-26*w34+6*w442)*r2
     +(100*w13+20*w17-20*w221-340)*r3+(300*w13+540*w17-60*w221+820))*t3*t4+((46*w2-25*w13
     -15*w17-24*w26-12*w34+3*w221+6*w442+13)*r2*r3+(394*w2-66*w13+2*w17-46*w26+2*w34+18*w221
     +34*w442+238)*r2+(345*w2+60*w13-60*w17+25*w26-35*w34+5*w442+440)*r3-210*w2+60*w13-420*w17
     +10*w26-430*w34-20*w221-10*w442+460)*t3+((-108*w2+20*w17-28*w26-24*w34+12*w221-8*w442
     +72)*r2*r3+(-26*w2-108*w13-4*w17+22*w26+26*w34+28*w221-6*w442+148)*r2+(130*w2-100*w13
     -20*w17+90*w26-10*w34+20*w221-10*w442+340)*r3+(1060*w2-300*w13-540*w17+260*w26+140*w34
     +60*w221-20*w442-820))*t4+((72*w2-20*w13-20*w17+28*w26+14*w34+8*w221+2*w442+128)*r2*r3
     +(-48*w2-6*w13-18*w17+32*w26-24*w34+46*w221-8*w442+666)*r2+(-140*w2-10*w13-30*w17-20*w26
     +40*w34+10*w221+470)*r3+(190*w2-40*w13-400*w17+50*w26+290*w34+40*w221+30*w442+240)))*I
     +((25*w13+15*w17+5*w221+75)*r2*r3+(-28*w13-4*w17+4*w221+44)*r2+(-35*w2+5*w26+5*w34
     +5*w442)*r3-620*w2-60*w26-180*w34-20*w442)*t1*t3*t4+((-95/2*w2-11*w13-13*w17-37/2*w26
     -31/2*w34-w221-5/2*w442-31)*r2*r3+(33*w2+40*w13+40*w17+21*w26+23*w34+12*w221+3*w442
     +132)*r2+(55*w2-5*w13-5*w17-15*w26+5*w34-5*w221-5*w442+115)*r3-280*w2-70*w13-70*w17
     -80*w26-140*w34-10*w221-20*w442-10)*t1*t3+((43*w2-25*w13-15*w17+11*w26+3*w34-5*w221
     +3*w442-75)*r2*r3+(174*w2+28*w13+4*w17+14*w26+22*w34-4*w221+14*w442-44)*r2+(35*w2+20*w17
     -5*w26-5*w34-5*w442+20)*r3+(620*w2-160*w13-280*w17+60*w26+180*w34-40*w221+20*w442
     -560))*t1*t4+((-73/2*w2+14*w13+12*w17-19/2*w26-17/2*w34+2*w221-3/2*w442+32)*r2*r3+(-20*w2
     -42*w13-26*w17+12*w26+16*w34-10*w221-130)*r2+(45*w2+25*w13+5*w17-5*w26+5*w34+5*w221
     -5*w442-55)*r3+(340*w2+60*w13+180*w17-20*w26+40*w34+20*w221+620))*t1+((6*w13-2*w17
     +10*w221+170)*r2*r3+(-68*w13-44*w17+20*w221+380)*r2+(220*w2+60*w26-40*w34)*r3-660*w2
     +60*w26-460*w34-60*w442)*t3*t4+((-75*w2-23*w13-29*w17-27*w26-21*w34-3*w221-5*w442
     +7)*r2*r3+(130*w2+82*w13+6*w17+42*w26+26*w34+22*w221+10*w442+402)*r2+(-35*w2-90*w13
     -10*w17-55*w26-15*w34+10*w221+5*w442+90)*r3-390*w2-260*w13-100*w17-210*w26-130*w34
     +60*w221+10*w442+60)*t3+((128*w2-6*w13+2*w17-20*w26-20*w34-10*w221+8*w442-170)*r2*r3
     +(666*w2+68*w13+44*w17-6*w26-18*w34-20*w221+46*w442-380)*r2+(-220*w2+40*w13-80*w17-60*w26
     +40*w34+280)*r3+(660*w2-100*w13-580*w17-60*w26+460*w34-60*w221+60*w442-380))*t4+(-36*w2
     +26*w13+18*w17-10*w34+2*w221-6*w442+42)*r2*r3+(-74*w2-62*w13-26*w17+54*w26+2*w34-26*w221
     -14*w442-286)*r2+(-80*w2+90*w13-10*w17-40*w26-10*w221+130)*r3+470*w2+260*w13+140*w17
     -110*w26+170*w34-20*w221+30*w442+1060;

c13:=(-20/13*w26*r3*t1*t2+((-20*w2-30*w13-30*w17-12*w26-16*w34-2*w221-42)*r2*r3+(110*w2
     +32*w13+56*w17+14*w26+42*w34+16*w221+10*w442+216)*r2)*t1*t3+((20*w2-102*w13-66*w17-48*w26
     -44*w34+2*w221-58)*r2*r3+(640*w2-8*w13+56*w17+16*w26+8*w34+88*w221+40*w442
     +1048)*r2)*t3)*I+(40/13*w13-20/13*w26)*r3*t1*t2+((-42*w2-44*w13-32*w17-10*w26-10*w34-8*w221
     -2*w442-148)*r2*r3+(154*w2+52*w13+36*w17+66*w26+38*w34-4*w221+14*w442-84)*r2)*t1*t3
     +((-6*w2-6*w13-18*w17+2*w26-14*w34-22*w221-6*w442-242)*r2*r3+(164*w2+176*w13+48*w17
     +148*w26+4*w34-48*w221+4*w442-528)*r2)*t3;

c14:=(((63*w2+23*w26+19*w34+3*w442)*r2*r3+(64*w2-20*w34+4*w442)*r2+(-20*w17+140)*r3-100*w13
     -220*w17-20*w221-700)*t1*t3*t4+((-53/2*w2+w13+3*w17-7/2*w26-1/2*w34-w221-3/2*w442
     -11)*r2*r3+(-75*w2+26*w13-2*w17+5*w26-5*w34+2*w221-5*w442+22)*r2+(25*w2+25*w13+5*w17
     +15*w26-5*w34+5*w221+5*w442+25)*r3-350*w2-70*w13-70*w17-50*w26-110*w34-10*w221-10*w442
     -10)*t1*t3+((-63*w2+19*w13+17*w17-23*w26-19*w34+3*w221-3*w442+73)*r2*r3+(-64*w2-24*w13
     -32*w17+20*w34-4*w442+40)*r2+(55*w2+20*w17-25*w26-5*w34-5*w442-140)*r3-620*w2+100*w13
     +220*w17-60*w26-180*w34+20*w221-20*w442+700)*t1*t4+((-53/2*w2-11*w13-3*w17-27/2*w26
     -21/2*w34-3*w221-3/2*w442-43)*r2*r3+(-44*w2-14*w13-22*w17-12*w26+4*w34-14*w221-4*w442
     -174)*r2+(-10*w2+25*w13-15*w17-10*w34+5*w221+85)*r3+(280*w2-40*w13-40*w17+80*w26+140*w34
     +20*w442-80))*t1+((108*w2+28*w26+24*w34+8*w442)*r2*r3+(26*w2-22*w26-26*w34+6*w442)*r2
     +(-100*w13-20*w17+20*w221+340)*r3-300*w13-540*w17+60*w221-820)*t3*t4+((-46*w2+25*w13
     +15*w17+24*w26+12*w34-3*w221-6*w442-13)*r2*r3+(-394*w2+66*w13-2*w17+46*w26-2*w34-18*w221
     -34*w442-238)*r2+(345*w2+60*w13-60*w17+25*w26-35*w34+5*w442+440)*r3-210*w2+60*w13-420*w17
     +10*w26-430*w34-20*w221-10*w442+460)*t3+((-108*w2+20*w17-28*w26-24*w34+12*w221-8*w442
     +72)*r2*r3+(-26*w2-108*w13-4*w17+22*w26+26*w34+28*w221-6*w442+148)*r2+(-130*w2+100*w13
     +20*w17-90*w26+10*w34-20*w221+10*w442-340)*r3-1060*w2+300*w13+540*w17-260*w26-140*w34
     -60*w221+20*w442+820)*t4+((-72*w2+20*w13+20*w17-28*w26-14*w34-8*w221-2*w442-128)*r2*r3
     +(48*w2+6*w13+18*w17-32*w26+24*w34-46*w221+8*w442-666)*r2+(-140*w2-10*w13-30*w17-20*w26
     +40*w34+10*w221+470)*r3+(190*w2-40*w13-400*w17+50*w26+290*w34+40*w221+30*w442+240)))*I
     +((25*w13+15*w17+5*w221+75)*r2*r3+(-28*w13-4*w17+4*w221+44)*r2+(35*w2-5*w26-5*w34
     -5*w442)*r3+(620*w2+60*w26+180*w34+20*w442))*t1*t3*t4+((95/2*w2+11*w13+13*w17+37/2*w26
     +31/2*w34+w221+5/2*w442+31)*r2*r3+(-33*w2-40*w13-40*w17-21*w26-23*w34-12*w221-3*w442
     -132)*r2+(55*w2-5*w13-5*w17-15*w26+5*w34-5*w221-5*w442+115)*r3-280*w2-70*w13-70*w17
     -80*w26-140*w34-10*w221-20*w442-10)*t1*t3+((43*w2-25*w13-15*w17+11*w26+3*w34-5*w221
     +3*w442-75)*r2*r3+(174*w2+28*w13+4*w17+14*w26+22*w34-4*w221+14*w442-44)*r2+(-35*w2-20*w17
     +5*w26+5*w34+5*w442-20)*r3-620*w2+160*w13+280*w17-60*w26-180*w34+40*w221-20*w442
     +560)*t1*t4+((73/2*w2-14*w13-12*w17+19/2*w26+17/2*w34-2*w221+3/2*w442-32)*r2*r3+(20*w2
     +42*w13+26*w17-12*w26-16*w34+10*w221+130)*r2+(45*w2+25*w13+5*w17-5*w26+5*w34+5*w221
     -5*w442-55)*r3+(340*w2+60*w13+180*w17-20*w26+40*w34+20*w221+620))*t1+((6*w13-2*w17
     +10*w221+170)*r2*r3+(-68*w13-44*w17+20*w221+380)*r2+(-220*w2-60*w26+40*w34)*r3+(660*w2
     -60*w26+460*w34+60*w442))*t3*t4+((75*w2+23*w13+29*w17+27*w26+21*w34+3*w221+5*w442
     -7)*r2*r3+(-130*w2-82*w13-6*w17-42*w26-26*w34-22*w221-10*w442-402)*r2+(-35*w2-90*w13
     -10*w17-55*w26-15*w34+10*w221+5*w442+90)*r3-390*w2-260*w13-100*w17-210*w26-130*w34
     +60*w221+10*w442+60)*t3+((128*w2-6*w13+2*w17-20*w26-20*w34-10*w221+8*w442-170)*r2*r3
     +(666*w2+68*w13+44*w17-6*w26-18*w34-20*w221+46*w442-380)*r2+(220*w2-40*w13+80*w17+60*w26
     -40*w34-280)*r3-660*w2+100*w13+580*w17+60*w26-460*w34+60*w221-60*w442+380)*t4+(36*w2
     -26*w13-18*w17+10*w34-2*w221+6*w442-42)*r2*r3+(74*w2+62*w13+26*w17-54*w26-2*w34+26*w221
     +14*w442+286)*r2+(-80*w2+90*w13-10*w17-40*w26-10*w221+130)*r3+470*w2+260*w13+140*w17
     -110*w26+170*w34-20*w221+30*w442+1060;

c15:=(((11/26*w13+1/2*w17+3/26*w221+1/2)*r2*r3+(-10*w2-20/13*w26-10/13*w442)*r2
     -40/13*w13*r3)*t1*t2+((43*w2+27*w13+21*w17+11*w26+3*w34+3*w221+3*w442+53)*r2*r3+(174*w2
     +24*w13-8*w17+14*w26+22*w34+8*w221+14*w442+88)*r2+(-55*w2-10*w13+10*w17+25*w26+5*w34
     -10*w221+5*w442+90)*r3+(620*w2-40*w13+80*w17+60*w26+180*w34+20*w442+680))*t1+((128*w2
     +56*w13+28*w17-20*w26-20*w34+4*w221+8*w442+144)*r2*r3+(666*w2+64*w13-48*w17-6*w26-18*w34
     -16*w221+46*w442-96)*r2+(130*w2-80*w13+90*w26-10*w34-10*w442-160)*r3+(1060*w2-220*w13
     +340*w17+260*w26+140*w34+60*w221-20*w442+940)))*I+((-11/26*w13-1/2*w17-3/26*w221
     -1/2)*r2*r3+(-10*w2-20/13*w26-10/13*w442)*r2)*t1*t2+((32*w2-19*w13-17*w17+14*w26+12*w34
     -3*w221+2*w442-73)*r2*r3+(-130*w2+24*w13+32*w17-42*w26-26*w34-10*w442-40)*r2+(-85*w2
     +20*w17-25*w26+15*w34-5*w442+20)*r3+(80*w2-160*w13-280*w17+40*w26+40*w34-40*w221-560))*t1
     +(42*w2-20*w17+26*w26+18*w34-12*w221+2*w442-72)*r2*r3+(-286*w2+108*w13+4*w17-62*w26
     -26*w34-28*w221-26*w442-148)*r2+(-470*w2+40*w13-80*w17+10*w26+30*w34-10*w442+280)*r3
     -240*w2-100*w13-580*w17+40*w26+400*w34-60*w221-40*w442-380;

c16:=(((-10*w2+4*w26+2*w34)*r2*r3+(24*w2+24*w26+12*w34+4*w442)*r2+(-50*w13+10*w17-10*w221
     -30)*r3-20*w13-140*w17-20*w221-540)*t1*t3*t4+((53/2*w2-w13-3*w17+7/2*w26+1/2*w34+w221
     +3/2*w442+11)*r2*r3+(75*w2-26*w13+2*w17-5*w26+5*w34-2*w221+5*w442-22)*r2+(25*w2+25*w13
     +5*w17+15*w26-5*w34+5*w221+5*w442+25)*r3-350*w2-70*w13-70*w17-50*w26-110*w34-10*w221
     -10*w442-10)*t1*t3+((10*w2+27*w13+21*w17-4*w26-2*w34+3*w221+53)*r2*r3+(-24*w2+24*w13
     -8*w17-24*w26-12*w34+8*w221-4*w442+88)*r2+(-85*w2+50*w13-10*w17-25*w26+15*w34+10*w221
     -5*w442+30)*r3+(80*w2+20*w13+140*w17+40*w26+40*w34+20*w221+540))*t1*t4+((-53/2*w2-11*w13
     -3*w17-27/2*w26-21/2*w34-3*w221-3/2*w442-43)*r2*r3+(-44*w2-14*w13-22*w17-12*w26+4*w34
     -14*w221-4*w442-174)*r2+(10*w2-25*w13+15*w17+10*w34-5*w221-85)*r3-280*w2+40*w13+40*w17
     -80*w26-140*w34-20*w442+80)*t1+((36*w2+28*w26+4*w34-4*w442)*r2*r3+(-122*w2+86*w26-22*w34
     -22*w442)*r2+(-80*w13+40*w17-600)*r3-220*w13+260*w17-20*w221-1300)*t3*t4+((46*w2-25*w13
     -15*w17-24*w26-12*w34+3*w221+6*w442+13)*r2*r3+(394*w2-66*w13+2*w17-46*w26+2*w34+18*w221
     +34*w442+238)*r2+(345*w2+60*w13-60*w17+25*w26-35*w34+5*w442+440)*r3-210*w2+60*w13-420*w17
     +10*w26-430*w34-20*w221-10*w442+460)*t3+((-36*w2+56*w13+28*w17-28*w26-4*w34+4*w221+4*w442
     +144)*r2*r3+(122*w2+64*w13-48*w17-86*w26+22*w34-16*w221+22*w442-96)*r2+(-470*w2+80*w13
     -40*w17+10*w26+30*w34-10*w442+600)*r3-240*w2+220*w13-260*w17+40*w26+400*w34+20*w221
     -40*w442+1300)*t4+((-72*w2+20*w13+20*w17-28*w26-14*w34-8*w221-2*w442-128)*r2*r3+(48*w2
     +6*w13+18*w17-32*w26+24*w34-46*w221+8*w442-666)*r2+(140*w2+10*w13+30*w17+20*w26-40*w34
     -10*w221-470)*r3-190*w2+40*w13+400*w17-50*w26-290*w34-40*w221-30*w442-240))*I+((3*w13
     +9*w17-w221-11)*r2*r3+(-56*w13-48*w17-24*w221-304)*r2+(-55*w2+5*w26-15*w34+5*w442)*r3
     -60*w2+100*w26+100*w34+20*w442)*t1*t3*t4+((-95/2*w2-11*w13-13*w17-37/2*w26-31/2*w34-w221
     -5/2*w442-31)*r2*r3+(33*w2+40*w13+40*w17+21*w26+23*w34+12*w221+3*w442+132)*r2+(55*w2
     -5*w13-5*w17-15*w26+5*w34-5*w221-5*w442+115)*r3-280*w2-70*w13-70*w17-80*w26-140*w34
     -10*w221-20*w442-10)*t1*t3+((32*w2-3*w13-9*w17+14*w26+12*w34+w221+2*w442+11)*r2*r3
     +(-130*w2+56*w13+48*w17-42*w26-26*w34+24*w221-10*w442+304)*r2+(55*w2+10*w13-10*w17-5*w26
     +15*w34+10*w221-5*w442-90)*r3+(60*w2+40*w13-80*w17-100*w26-100*w34-20*w442-680))*t1*t4
     +((73/2*w2-14*w13-12*w17+19/2*w26+17/2*w34-2*w221+3/2*w442-32)*r2*r3+(20*w2+42*w13+26*w17
     -12*w26-16*w34+10*w221+130)*r2+(-45*w2-25*w13-5*w17+5*w26-5*w34-5*w221+5*w442+55)*r3
     -340*w2-60*w13-180*w17+20*w26-40*w34-20*w221-620)*t1+((46*w13+38*w17-6*w221-86)*r2*r3
     +(-56*w13-8*w17-72*w221-952)*r2+(-60*w2+20*w26+40*w34)*r3-280*w2+160*w26+120*w34)*t3*t4
     +((-75*w2-23*w13-29*w17-27*w26-21*w34-3*w221-5*w442+7)*r2*r3+(130*w2+82*w13+6*w17+42*w26
     +26*w34+22*w221+10*w442+402)*r2+(-35*w2-90*w13-10*w17-55*w26-15*w34+10*w221+5*w442+90)*r3
     -390*w2-260*w13-100*w17-210*w26-130*w34+60*w221+10*w442+60)*t3+((42*w2-46*w13-38*w17
     +26*w26+18*w34+6*w221+2*w442+86)*r2*r3+(-286*w2+56*w13+8*w17-62*w26-26*w34+72*w221
     -26*w442+952)*r2+(60*w2+80*w13-20*w26-40*w34+160)*r3+(280*w2+220*w13-340*w17-160*w26
     -120*w34-60*w221-940))*t4+(36*w2-26*w13-18*w17+10*w34-2*w221+6*w442-42)*r2*r3+(74*w2
     +62*w13+26*w17-54*w26-2*w34+26*w221+14*w442+286)*r2+(80*w2-90*w13+10*w17+40*w26+10*w221
     -130)*r3-470*w2-260*w13-140*w17+110*w26-170*w34+20*w221-30*w442-1060;

phi:=[ c01, c02, c03, c04, c05, c06, c07, c08, c09, c10, c11, c12, c13, c14, c15, c16];


==> sicsymbolic_16b.txt <==
 w2:=Sqrt(2);
w13:=Sqrt(13);
w17:=Sqrt(17);

  I:=Sqrt(-1);

 w26:=w2*w13;
 w34:=w2*w17;
w221:=w13*w17;
w442:=w2*w13*w17;

 r2:=Sqrt(w13*w17-11);
 r3:=Sqrt(15+w17);

 t1:=Sqrt(15+(4-w17)*r3-3*w17);
 t2:=Sqrt((((-5*w17+3)*w13+(39*w17-65))*r3+((16*w17-72)*w13+936))*t1-208*w13+2288);
 t3:=Sqrt(2-w2);
 t4:=Sqrt(2+t3);


c01:=(-20/13*w26*r3*t1*t2+((-90*w2+60*w13-20*w17+30*w26+10*w34+20*w221+10*w442-60)*r3
     +(60*w13+60*w17+20*w221-140))*t1*t3+((350*w2+160*w13-40*w17+150*w26-50*w34-10*w442+760)*r3
     +(400*w2+440*w13-600*w17+320*w26-320*w34-40*w221-80*w442+360))*t3)*I+(-40/13*w13
     -20/13*w26)*r3*t1*t2+((140*w2+20*w26+160)*r3-20*w2-260*w13-500*w17-140*w26-140*w34-60*w221
     -20*w442-1260)*t1*t3+((530*w2-60*w13-100*w17-30*w26-70*w34+20*w221+10*w442+620)*r3+(520*w2
     -400*w13-1120*w17-200*w26-520*w34+40*w442-1200))*t3;

c02:=(((10*w2-4*w26-2*w34)*r2*r3+(-24*w2-24*w26-12*w34-4*w442)*r2+(-50*w13+10*w17-10*w221
     -30)*r3-20*w13-140*w17-20*w221-540)*t1*t3*t4+((-53/2*w2+w13+3*w17-7/2*w26-1/2*w34-w221
     -3/2*w442-11)*r2*r3+(-75*w2+26*w13-2*w17+5*w26-5*w34+2*w221-5*w442+22)*r2+(25*w2+25*w13
     +5*w17+15*w26-5*w34+5*w221+5*w442+25)*r3-350*w2-70*w13-70*w17-50*w26-110*w34-10*w221
     -10*w442-10)*t1*t3+((-10*w2-27*w13-21*w17+4*w26+2*w34-3*w221-53)*r2*r3+(24*w2-24*w13
     +8*w17+24*w26+12*w34-8*w221+4*w442-88)*r2+(-85*w2+50*w13-10*w17-25*w26+15*w34+10*w221
     -5*w442+30)*r3+(80*w2+20*w13+140*w17+40*w26+40*w34+20*w221+540))*t1*t4+((53/2*w2+11*w13
     +3*w17+27/2*w26+21/2*w34+3*w221+3/2*w442+43)*r2*r3+(44*w2+14*w13+22*w17+12*w26-4*w34
     +14*w221+4*w442+174)*r2+(10*w2-25*w13+15*w17+10*w34-5*w221-85)*r3-280*w2+40*w13+40*w17
     -80*w26-140*w34-20*w442+80)*t1+((-36*w2-28*w26-4*w34+4*w442)*r2*r3+(122*w2-86*w26+22*w34
     +22*w442)*r2+(-80*w13+40*w17-600)*r3-220*w13+260*w17-20*w221-1300)*t3*t4+((-46*w2+25*w13
     +15*w17+24*w26+12*w34-3*w221-6*w442-13)*r2*r3+(-394*w2+66*w13-2*w17+46*w26-2*w34-18*w221
     -34*w442-238)*r2+(345*w2+60*w13-60*w17+25*w26-35*w34+5*w442+440)*r3-210*w2+60*w13-420*w17
     +10*w26-430*w34-20*w221-10*w442+460)*t3+((36*w2-56*w13-28*w17+28*w26+4*w34-4*w221-4*w442
     -144)*r2*r3+(-122*w2-64*w13+48*w17+86*w26-22*w34+16*w221-22*w442+96)*r2+(-470*w2+80*w13
     -40*w17+10*w26+30*w34-10*w442+600)*r3-240*w2+220*w13-260*w17+40*w26+400*w34+20*w221
     -40*w442+1300)*t4+((72*w2-20*w13-20*w17+28*w26+14*w34+8*w221+2*w442+128)*r2*r3+(-48*w2
     -6*w13-18*w17+32*w26-24*w34+46*w221-8*w442+666)*r2+(140*w2+10*w13+30*w17+20*w26-40*w34
     -10*w221-470)*r3-190*w2+40*w13+400*w17-50*w26-290*w34-40*w221-30*w442-240))*I+((-3*w13
     -9*w17+w221+11)*r2*r3+(56*w13+48*w17+24*w221+304)*r2+(-55*w2+5*w26-15*w34+5*w442)*r3
     -60*w2+100*w26+100*w34+20*w442)*t1*t3*t4+((95/2*w2+11*w13+13*w17+37/2*w26+31/2*w34+w221
     +5/2*w442+31)*r2*r3+(-33*w2-40*w13-40*w17-21*w26-23*w34-12*w221-3*w442-132)*r2+(55*w2
     -5*w13-5*w17-15*w26+5*w34-5*w221-5*w442+115)*r3-280*w2-70*w13-70*w17-80*w26-140*w34
     -10*w221-20*w442-10)*t1*t3+((-32*w2+3*w13+9*w17-14*w26-12*w34-w221-2*w442-11)*r2*r3
     +(130*w2-56*w13-48*w17+42*w26+26*w34-24*w221+10*w442-304)*r2+(55*w2+10*w13-10*w17-5*w26
     +15*w34+10*w221-5*w442-90)*r3+(60*w2+40*w13-80*w17-100*w26-100*w34-20*w442-680))*t1*t4
     +((-73/2*w2+14*w13+12*w17-19/2*w26-17/2*w34+2*w221-3/2*w442+32)*r2*r3+(-20*w2-42*w13
     -26*w17+12*w26+16*w34-10*w221-130)*r2+(-45*w2-25*w13-5*w17+5*w26-5*w34-5*w221+5*w442
     +55)*r3-340*w2-60*w13-180*w17+20*w26-40*w34-20*w221-620)*t1+((-46*w13-38*w17+6*w221
     +86)*r2*r3+(56*w13+8*w17+72*w221+952)*r2+(-60*w2+20*w26+40*w34)*r3-280*w2+160*w26
     +120*w34)*t3*t4+((75*w2+23*w13+29*w17+27*w26+21*w34+3*w221+5*w442-7)*r2*r3+(-130*w2
     -82*w13-6*w17-42*w26-26*w34-22*w221-10*w442-402)*r2+(-35*w2-90*w13-10*w17-55*w26-15*w34
     +10*w221+5*w442+90)*r3-390*w2-260*w13-100*w17-210*w26-130*w34+60*w221+10*w442+60)*t3
     +((-42*w2+46*w13+38*w17-26*w26-18*w34-6*w221-2*w442-86)*r2*r3+(286*w2-56*w13-8*w17+62*w26
     +26*w34-72*w221+26*w442-952)*r2+(60*w2+80*w13-20*w26-40*w34+160)*r3+(280*w2+220*w13
     -340*w17-160*w26-120*w34-60*w221-940))*t4+(-36*w2+26*w13+18*w17-10*w34+2*w221-6*w442
     +42)*r2*r3+(-74*w2-62*w13-26*w17+54*w26+2*w34-26*w221-14*w442-286)*r2+(80*w2-90*w13
     +10*w17+40*w26+10*w221-130)*r3-470*w2-260*w13-140*w17+110*w26-170*w34+20*w221-30*w442
     -1060;

c03:=(((-11/26*w13-1/2*w17-3/26*w221-1/2)*r2*r3+(10*w2+20/13*w26+10/13*w442)*r2
     -40/13*w13*r3)*t1*t2+((-43*w2-27*w13-21*w17-11*w26-3*w34-3*w221-3*w442-53)*r2*r3+(-174*w2
     -24*w13+8*w17-14*w26-22*w34-8*w221-14*w442-88)*r2+(-55*w2-10*w13+10*w17+25*w26+5*w34
     -10*w221+5*w442+90)*r3+(620*w2-40*w13+80*w17+60*w26+180*w34+20*w442+680))*t1+((-128*w2
     -56*w13-28*w17+20*w26+20*w34-4*w221-8*w442-144)*r2*r3+(-666*w2-64*w13+48*w17+6*w26+18*w34
     +16*w221-46*w442+96)*r2+(130*w2-80*w13+90*w26-10*w34-10*w442-160)*r3+(1060*w2-220*w13
     +340*w17+260*w26+140*w34+60*w221-20*w442+940)))*I+((11/26*w13+1/2*w17+3/26*w221+1/2)*r2*r3
     +(10*w2+20/13*w26+10/13*w442)*r2)*t1*t2+((-32*w2+19*w13+17*w17-14*w26-12*w34+3*w221-2*w442
     +73)*r2*r3+(130*w2-24*w13-32*w17+42*w26+26*w34+10*w442+40)*r2+(-85*w2+20*w17-25*w26
     +15*w34-5*w442+20)*r3+(80*w2-160*w13-280*w17+40*w26+40*w34-40*w221-560))*t1+(-42*w2
     +20*w17-26*w26-18*w34+12*w221-2*w442+72)*r2*r3+(286*w2-108*w13-4*w17+62*w26+26*w34
     +28*w221+26*w442+148)*r2+(-470*w2+40*w13-80*w17+10*w26+30*w34-10*w442+280)*r3-240*w2
     -100*w13-580*w17+40*w26+400*w34-60*w221-40*w442-380;

c04:=(((-63*w2-23*w26-19*w34-3*w442)*r2*r3+(-64*w2+20*w34-4*w442)*r2+(-20*w17+140)*r3
     -100*w13-220*w17-20*w221-700)*t1*t3*t4+((53/2*w2-w13-3*w17+7/2*w26+1/2*w34+w221+3/2*w442
     +11)*r2*r3+(75*w2-26*w13+2*w17-5*w26+5*w34-2*w221+5*w442-22)*r2+(25*w2+25*w13+5*w17
     +15*w26-5*w34+5*w221+5*w442+25)*r3-350*w2-70*w13-70*w17-50*w26-110*w34-10*w221-10*w442
     -10)*t1*t3+((63*w2-19*w13-17*w17+23*w26+19*w34-3*w221+3*w442-73)*r2*r3+(64*w2+24*w13
     +32*w17-20*w34+4*w442-40)*r2+(55*w2+20*w17-25*w26-5*w34-5*w442-140)*r3-620*w2+100*w13
     +220*w17-60*w26-180*w34+20*w221-20*w442+700)*t1*t4+((53/2*w2+11*w13+3*w17+27/2*w26
     +21/2*w34+3*w221+3/2*w442+43)*r2*r3+(44*w2+14*w13+22*w17+12*w26-4*w34+14*w221+4*w442
     +174)*r2+(-10*w2+25*w13-15*w17-10*w34+5*w221+85)*r3+(280*w2-40*w13-40*w17+80*w26+140*w34
     +20*w442-80))*t1+((-108*w2-28*w26-24*w34-8*w442)*r2*r3+(-26*w2+22*w26+26*w34-6*w442)*r2
     +(-100*w13-20*w17+20*w221+340)*r3-300*w13-540*w17+60*w221-820)*t3*t4+((46*w2-25*w13
     -15*w17-24*w26-12*w34+3*w221+6*w442+13)*r2*r3+(394*w2-66*w13+2*w17-46*w26+2*w34+18*w221
     +34*w442+238)*r2+(345*w2+60*w13-60*w17+25*w26-35*w34+5*w442+440)*r3-210*w2+60*w13-420*w17
     +10*w26-430*w34-20*w221-10*w442+460)*t3+((108*w2-20*w17+28*w26+24*w34-12*w221+8*w442
     -72)*r2*r3+(26*w2+108*w13+4*w17-22*w26-26*w34-28*w221+6*w442-148)*r2+(-130*w2+100*w13
     +20*w17-90*w26+10*w34-20*w221+10*w442-340)*r3-1060*w2+300*w13+540*w17-260*w26-140*w34
     -60*w221+20*w442+820)*t4+((72*w2-20*w13-20*w17+28*w26+14*w34+8*w221+2*w442+128)*r2*r3
     +(-48*w2-6*w13-18*w17+32*w26-24*w34+46*w221-8*w442+666)*r2+(-140*w2-10*w13-30*w17-20*w26
     +40*w34+10*w221+470)*r3+(190*w2-40*w13-400*w17+50*w26+290*w34+40*w221+30*w442+240)))*I
     +((-25*w13-15*w17-5*w221-75)*r2*r3+(28*w13+4*w17-4*w221-44)*r2+(35*w2-5*w26-5*w34
     -5*w442)*r3+(620*w2+60*w26+180*w34+20*w442))*t1*t3*t4+((-95/2*w2-11*w13-13*w17-37/2*w26
     -31/2*w34-w221-5/2*w442-31)*r2*r3+(33*w2+40*w13+40*w17+21*w26+23*w34+12*w221+3*w442
     +132)*r2+(55*w2-5*w13-5*w17-15*w26+5*w34-5*w221-5*w442+115)*r3-280*w2-70*w13-70*w17
     -80*w26-140*w34-10*w221-20*w442-10)*t1*t3+((-43*w2+25*w13+15*w17-11*w26-3*w34+5*w221
     -3*w442+75)*r2*r3+(-174*w2-28*w13-4*w17-14*w26-22*w34+4*w221-14*w442+44)*r2+(-35*w2
     -20*w17+5*w26+5*w34+5*w442-20)*r3-620*w2+160*w13+280*w17-60*w26-180*w34+40*w221-20*w442
     +560)*t1*t4+((-73/2*w2+14*w13+12*w17-19/2*w26-17/2*w34+2*w221-3/2*w442+32)*r2*r3+(-20*w2
     -42*w13-26*w17+12*w26+16*w34-10*w221-130)*r2+(45*w2+25*w13+5*w17-5*w26+5*w34+5*w221
     -5*w442-55)*r3+(340*w2+60*w13+180*w17-20*w26+40*w34+20*w221+620))*t1+((-6*w13+2*w17
     -10*w221-170)*r2*r3+(68*w13+44*w17-20*w221-380)*r2+(-220*w2-60*w26+40*w34)*r3+(660*w2
     -60*w26+460*w34+60*w442))*t3*t4+((-75*w2-23*w13-29*w17-27*w26-21*w34-3*w221-5*w442
     +7)*r2*r3+(130*w2+82*w13+6*w17+42*w26+26*w34+22*w221+10*w442+402)*r2+(-35*w2-90*w13
     -10*w17-55*w26-15*w34+10*w221+5*w442+90)*r3-390*w2-260*w13-100*w17-210*w26-130*w34
     +60*w221+10*w442+60)*t3+((-128*w2+6*w13-2*w17+20*w26+20*w34+10*w221-8*w442+170)*r2*r3
     +(-666*w2-68*w13-44*w17+6*w26+18*w34+20*w221-46*w442+380)*r2+(220*w2-40*w13+80*w17+60*w26
     -40*w34-280)*r3-660*w2+100*w13+580*w17+60*w26-460*w34+60*w221-60*w442+380)*t4+(-36*w2
     +26*w13+18*w17-10*w34+2*w221-6*w442+42)*r2*r3+(-74*w2-62*w13-26*w17+54*w26+2*w34-26*w221
     -14*w442-286)*r2+(-80*w2+90*w13-10*w17-40*w26-10*w221+130)*r3+470*w2+260*w13+140*w17
     -110*w26+170*w34-20*w221+30*w442+1060;

c05:=(-20/13*w26*r3*t1*t2+((20*w2+30*w13+30*w17+12*w26+16*w34+2*w221+42)*r2*r3+(-110*w2
     -32*w13-56*w17-14*w26-42*w34-16*w221-10*w442-216)*r2)*t1*t3+((-20*w2+102*w13+66*w17+48*w26
     +44*w34-2*w221+58)*r2*r3+(-640*w2+8*w13-56*w17-16*w26-8*w34-88*w221-40*w442
     -1048)*r2)*t3)*I+(40/13*w13-20/13*w26)*r3*t1*t2+((42*w2+44*w13+32*w17+10*w26+10*w34+8*w221
     +2*w442+148)*r2*r3+(-154*w2-52*w13-36*w17-66*w26-38*w34+4*w221-14*w442+84)*r2)*t1*t3
     +((6*w2+6*w13+18*w17-2*w26+14*w34+22*w221+6*w442+242)*r2*r3+(-164*w2-176*w13-48*w17
     -148*w26-4*w34+48*w221-4*w442+528)*r2)*t3;

c06:=(((-63*w2-23*w26-19*w34-3*w442)*r2*r3+(-64*w2+20*w34-4*w442)*r2+(20*w17-140)*r3
     +(100*w13+220*w17+20*w221+700))*t1*t3*t4+((-53/2*w2+w13+3*w17-7/2*w26-1/2*w34-w221
     -3/2*w442-11)*r2*r3+(-75*w2+26*w13-2*w17+5*w26-5*w34+2*w221-5*w442+22)*r2+(25*w2+25*w13
     +5*w17+15*w26-5*w34+5*w221+5*w442+25)*r3-350*w2-70*w13-70*w17-50*w26-110*w34-10*w221
     -10*w442-10)*t1*t3+((63*w2-19*w13-17*w17+23*w26+19*w34-3*w221+3*w442-73)*r2*r3+(64*w2
     +24*w13+32*w17-20*w34+4*w442-40)*r2+(-55*w2-20*w17+25*w26+5*w34+5*w442+140)*r3+(620*w2
     -100*w13-220*w17+60*w26+180*w34-20*w221+20*w442-700))*t1*t4+((-53/2*w2-11*w13-3*w17
     -27/2*w26-21/2*w34-3*w221-3/2*w442-43)*r2*r3+(-44*w2-14*w13-22*w17-12*w26+4*w34-14*w221
     -4*w442-174)*r2+(-10*w2+25*w13-15*w17-10*w34+5*w221+85)*r3+(280*w2-40*w13-40*w17+80*w26
     +140*w34+20*w442-80))*t1+((-108*w2-28*w26-24*w34-8*w442)*r2*r3+(-26*w2+22*w26+26*w34
     -6*w442)*r2+(100*w13+20*w17-20*w221-340)*r3+(300*w13+540*w17-60*w221+820))*t3*t4+((-46*w2
     +25*w13+15*w17+24*w26+12*w34-3*w221-6*w442-13)*r2*r3+(-394*w2+66*w13-2*w17+46*w26-2*w34
     -18*w221-34*w442-238)*r2+(345*w2+60*w13-60*w17+25*w26-35*w34+5*w442+440)*r3-210*w2+60*w13
     -420*w17+10*w26-430*w34-20*w221-10*w442+460)*t3+((108*w2-20*w17+28*w26+24*w34-12*w221
     +8*w442-72)*r2*r3+(26*w2+108*w13+4*w17-22*w26-26*w34-28*w221+6*w442-148)*r2+(130*w2
     -100*w13-20*w17+90*w26-10*w34+20*w221-10*w442+340)*r3+(1060*w2-300*w13-540*w17+260*w26
     +140*w34+60*w221-20*w442-820))*t4+((-72*w2+20*w13+20*w17-28*w26-14*w34-8*w221-2*w442
     -128)*r2*r3+(48*w2+6*w13+18*w17-32*w26+24*w34-46*w221+8*w442-666)*r2+(-140*w2-10*w13
     -30*w17-20*w26+40*w34+10*w221+470)*r3+(190*w2-40*w13-400*w17+50*w26+290*w34+40*w221
     +30*w442+240)))*I+((-25*w13-15*w17-5*w221-75)*r2*r3+(28*w13+4*w17-4*w221-44)*r2+(-35*w2
     +5*w26+5*w34+5*w442)*r3-620*w2-60*w26-180*w34-20*w442)*t1*t3*t4+((95/2*w2+11*w13+13*w17
     +37/2*w26+31/2*w34+w221+5/2*w442+31)*r2*r3+(-33*w2-40*w13-40*w17-21*w26-23*w34-12*w221
     -3*w442-132)*r2+(55*w2-5*w13-5*w17-15*w26+5*w34-5*w221-5*w442+115)*r3-280*w2-70*w13
     -70*w17-80*w26-140*w34-10*w221-20*w442-10)*t1*t3+((-43*w2+25*w13+15*w17-11*w26-3*w34
     +5*w221-3*w442+75)*r2*r3+(-174*w2-28*w13-4*w17-14*w26-22*w34+4*w221-14*w442+44)*r2+(35*w2
     +20*w17-5*w26-5*w34-5*w442+20)*r3+(620*w2-160*w13-280*w17+60*w26+180*w34-40*w221+20*w442
     -560))*t1*t4+((73/2*w2-14*w13-12*w17+19/2*w26+17/2*w34-2*w221+3/2*w442-32)*r2*r3+(20*w2
     +42*w13+26*w17-12*w26-16*w34+10*w221+130)*r2+(45*w2+25*w13+5*w17-5*w26+5*w34+5*w221
     -5*w442-55)*r3+(340*w2+60*w13+180*w17-20*w26+40*w34+20*w221+620))*t1+((-6*w13+2*w17
     -10*w221-170)*r2*r3+(68*w13+44*w17-20*w221-380)*r2+(220*w2+60*w26-40*w34)*r3-660*w2+60*w26
     -460*w34-60*w442)*t3*t4+((75*w2+23*w13+29*w17+27*w26+21*w34+3*w221+5*w442-7)*r2*r3
     +(-130*w2-82*w13-6*w17-42*w26-26*w34-22*w221-10*w442-402)*r2+(-35*w2-90*w13-10*w17-55*w26
     -15*w34+10*w221+5*w442+90)*r3-390*w2-260*w13-100*w17-210*w26-130*w34+60*w221+10*w442
     +60)*t3+((-128*w2+6*w13-2*w17+20*w26+20*w34+10*w221-8*w442+170)*r2*r3+(-666*w2-68*w13
     -44*w17+6*w26+18*w34+20*w221-46*w442+380)*r2+(-220*w2+40*w13-80*w17-60*w26+40*w34+280)*r3
     +(660*w2-100*w13-580*w17-60*w26+460*w34-60*w221+60*w442-380))*t4+(36*w2-26*w13-18*w17
     +10*w34-2*w221+6*w442-42)*r2*r3+(74*w2+62*w13+26*w17-54*w26-2*w34+26*w221+14*w442+286)*r2
     +(-80*w2+90*w13-10*w17-40*w26-10*w221+130)*r3+470*w2+260*w13+140*w17-110*w26+170*w34
     -20*w221+30*w442+1060;

c07:=(((11/26*w13+1/2*w17+3/26*w221+1/2)*r2*r3+(-10*w2-20/13*w26-10/13*w442)*r2
     -40/13*w13*r3)*t1*t2+((-43*w2-27*w13-21*w17-11*w26-3*w34-3*w221-3*w442-53)*r2*r3+(-174*w2
     -24*w13+8*w17-14*w26-22*w34-8*w221-14*w442-88)*r2+(55*w2+10*w13-10*w17-25*w26-5*w34
     +10*w221-5*w442-90)*r3-620*w2+40*w13-80*w17-60*w26-180*w34-20*w442-680)*t1+((-128*w2
     -56*w13-28*w17+20*w26+20*w34-4*w221-8*w442-144)*r2*r3+(-666*w2-64*w13+48*w17+6*w26+18*w34
     +16*w221-46*w442+96)*r2+(-130*w2+80*w13-90*w26+10*w34+10*w442+160)*r3-1060*w2+220*w13
     -340*w17-260*w26-140*w34-60*w221+20*w442-940))*I+((-11/26*w13-1/2*w17-3/26*w221-1/2)*r2*r3
     +(-10*w2-20/13*w26-10/13*w442)*r2)*t1*t2+((-32*w2+19*w13+17*w17-14*w26-12*w34+3*w221-2*w442
     +73)*r2*r3+(130*w2-24*w13-32*w17+42*w26+26*w34+10*w442+40)*r2+(85*w2-20*w17+25*w26-15*w34
     +5*w442-20)*r3-80*w2+160*w13+280*w17-40*w26-40*w34+40*w221+560)*t1+(-42*w2+20*w17-26*w26
     -18*w34+12*w221-2*w442+72)*r2*r3+(286*w2-108*w13-4*w17+62*w26+26*w34+28*w221+26*w442
     +148)*r2+(470*w2-40*w13+80*w17-10*w26-30*w34+10*w442-280)*r3+240*w2+100*w13+580*w17
     -40*w26-400*w34+60*w221+40*w442+380;

c08:=(((10*w2-4*w26-2*w34)*r2*r3+(-24*w2-24*w26-12*w34-4*w442)*r2+(50*w13-10*w17+10*w221
     +30)*r3+(20*w13+140*w17+20*w221+540))*t1*t3*t4+((53/2*w2-w13-3*w17+7/2*w26+1/2*w34+w221
     +3/2*w442+11)*r2*r3+(75*w2-26*w13+2*w17-5*w26+5*w34-2*w221+5*w442-22)*r2+(25*w2+25*w13
     +5*w17+15*w26-5*w34+5*w221+5*w442+25)*r3-350*w2-70*w13-70*w17-50*w26-110*w34-10*w221
     -10*w442-10)*t1*t3+((-10*w2-27*w13-21*w17+4*w26+2*w34-3*w221-53)*r2*r3+(24*w2-24*w13
     +8*w17+24*w26+12*w34-8*w221+4*w442-88)*r2+(85*w2-50*w13+10*w17+25*w26-15*w34-10*w221
     +5*w442-30)*r3-80*w2-20*w13-140*w17-40*w26-40*w34-20*w221-540)*t1*t4+((-53/2*w2-11*w13
     -3*w17-27/2*w26-21/2*w34-3*w221-3/2*w442-43)*r2*r3+(-44*w2-14*w13-22*w17-12*w26+4*w34
     -14*w221-4*w442-174)*r2+(10*w2-25*w13+15*w17+10*w34-5*w221-85)*r3-280*w2+40*w13+40*w17
     -80*w26-140*w34-20*w442+80)*t1+((-36*w2-28*w26-4*w34+4*w442)*r2*r3+(122*w2-86*w26+22*w34
     +22*w442)*r2+(80*w13-40*w17+600)*r3+(220*w13-260*w17+20*w221+1300))*t3*t4+((46*w2-25*w13
     -15*w17-24*w26-12*w34+3*w221+6*w442+13)*r2*r3+(394*w2-66*w13+2*w17-46*w26+2*w34+18*w221
     +34*w442+238)*r2+(345*w2+60*w13-60*w17+25*w26-35*w34+5*w442+440)*r3-210*w2+60*w13-420*w17
     +10*w26-430*w34-20*w221-10*w442+460)*t3+((36*w2-56*w13-28*w17+28*w26+4*w34-4*w221-4*w442
     -144)*r2*r3+(-122*w2-64*w13+48*w17+86*w26-22*w34+16*w221-22*w442+96)*r2+(470*w2-80*w13
     +40*w17-10*w26-30*w34+10*w442-600)*r3+(240*w2-220*w13+260*w17-40*w26-400*w34-20*w221
     +40*w442-1300))*t4+((-72*w2+20*w13+20*w17-28*w26-14*w34-8*w221-2*w442-128)*r2*r3+(48*w2
     +6*w13+18*w17-32*w26+24*w34-46*w221+8*w442-666)*r2+(140*w2+10*w13+30*w17+20*w26-40*w34
     -10*w221-470)*r3-190*w2+40*w13+400*w17-50*w26-290*w34-40*w221-30*w442-240))*I+((-3*w13
     -9*w17+w221+11)*r2*r3+(56*w13+48*w17+24*w221+304)*r2+(55*w2-5*w26+15*w34-5*w442)*r3
     +(60*w2-100*w26-100*w34-20*w442))*t1*t3*t4+((-95/2*w2-11*w13-13*w17-37/2*w26-31/2*w34-w221
     -5/2*w442-31)*r2*r3+(33*w2+40*w13+40*w17+21*w26+23*w34+12*w221+3*w442+132)*r2+(55*w2
     -5*w13-5*w17-15*w26+5*w34-5*w221-5*w442+115)*r3-280*w2-70*w13-70*w17-80*w26-140*w34
     -10*w221-20*w442-10)*t1*t3+((-32*w2+3*w13+9*w17-14*w26-12*w34-w221-2*w442-11)*r2*r3
     +(130*w2-56*w13-48*w17+42*w26+26*w34-24*w221+10*w442-304)*r2+(-55*w2-10*w13+10*w17+5*w26
     -15*w34-10*w221+5*w442+90)*r3-60*w2-40*w13+80*w17+100*w26+100*w34+20*w442+680)*t1*t4
     +((73/2*w2-14*w13-12*w17+19/2*w26+17/2*w34-2*w221+3/2*w442-32)*r2*r3+(20*w2+42*w13+26*w17
     -12*w26-16*w34+10*w221+130)*r2+(-45*w2-25*w13-5*w17+5*w26-5*w34-5*w221+5*w442+55)*r3
     -340*w2-60*w13-180*w17+20*w26-40*w34-20*w221-620)*t1+((-46*w13-38*w17+6*w221+86)*r2*r3
     +(56*w13+8*w17+72*w221+952)*r2+(60*w2-20*w26-40*w34)*r3+(280*w2-160*w26-120*w34))*t3*t4
     +((-75*w2-23*w13-29*w17-27*w26-21*w34-3*w221-5*w442+7)*r2*r3+(130*w2+82*w13+6*w17+42*w26
     +26*w34+22*w221+10*w442+402)*r2+(-35*w2-90*w13-10*w17-55*w26-15*w34+10*w221+5*w442+90)*r3
     -390*w2-260*w13-100*w17-210*w26-130*w34+60*w221+10*w442+60)*t3+((-42*w2+46*w13+38*w17
     -26*w26-18*w34-6*w221-2*w442-86)*r2*r3+(286*w2-56*w13-8*w17+62*w26+26*w34-72*w221+26*w442
     -952)*r2+(-60*w2-80*w13+20*w26+40*w34-160)*r3-280*w2-220*w13+340*w17+160*w26+120*w34
     +60*w221+940)*t4+(36*w2-26*w13-18*w17+10*w34-2*w221+6*w442-42)*r2*r3+(74*w2+62*w13
     +26*w17-54*w26-2*w34+26*w221+14*w442+286)*r2+(80*w2-90*w13+10*w17+40*w26+10*w221-130)*r3
     -470*w2-260*w13-140*w17+110*w26-170*w34+20*w221-30*w442-1060;

c09:=(-20/13*w26*r3*t1*t2+((90*w2-60*w13+20*w17-30*w26-10*w34-20*w221-10*w442+60)*r3-60*w13
     -60*w17-20*w221+140)*t1*t3+((-350*w2-160*w13+40*w17-150*w26+50*w34+10*w442-760)*r3-400*w2
     -440*w13+600*w17-320*w26+320*w34+40*w221+80*w442-360)*t3)*I+(-40/13*w13-20/13*w26)*r3*t1*t2
     +((-140*w2-20*w26-160)*r3+(20*w2+260*w13+500*w17+140*w26+140*w34+60*w221+20*w442
     +1260))*t1*t3+((-530*w2+60*w13+100*w17+30*w26+70*w34-20*w221-10*w442-620)*r3-520*w2
     +400*w13+1120*w17+200*w26+520*w34-40*w442+1200)*t3;

c10:=(((-10*w2+4*w26+2*w34)*r2*r3+(24*w2+24*w26+12*w34+4*w442)*r2+(50*w13-10*w17+10*w221
     +30)*r3+(20*w13+140*w17+20*w221+540))*t1*t3*t4+((-53/2*w2+w13+3*w17-7/2*w26-1/2*w34-w221
     -3/2*w442-11)*r2*r3+(-75*w2+26*w13-2*w17+5*w26-5*w34+2*w221-5*w442+22)*r2+(25*w2+25*w13
     +5*w17+15*w26-5*w34+5*w221+5*w442+25)*r3-350*w2-70*w13-70*w17-50*w26-110*w34-10*w221
     -10*w442-10)*t1*t3+((10*w2+27*w13+21*w17-4*w26-2*w34+3*w221+53)*r2*r3+(-24*w2+24*w13
     -8*w17-24*w26-12*w34+8*w221-4*w442+88)*r2+(85*w2-50*w13+10*w17+25*w26-15*w34-10*w221
     +5*w442-30)*r3-80*w2-20*w13-140*w17-40*w26-40*w34-20*w221-540)*t1*t4+((53/2*w2+11*w13
     +3*w17+27/2*w26+21/2*w34+3*w221+3/2*w442+43)*r2*r3+(44*w2+14*w13+22*w17+12*w26-4*w34
     +14*w221+4*w442+174)*r2+(10*w2-25*w13+15*w17+10*w34-5*w221-85)*r3-280*w2+40*w13+40*w17
     -80*w26-140*w34-20*w442+80)*t1+((36*w2+28*w26+4*w34-4*w442)*r2*r3+(-122*w2+86*w26-22*w34
     -22*w442)*r2+(80*w13-40*w17+600)*r3+(220*w13-260*w17+20*w221+1300))*t3*t4+((-46*w2+25*w13
     +15*w17+24*w26+12*w34-3*w221-6*w442-13)*r2*r3+(-394*w2+66*w13-2*w17+46*w26-2*w34-18*w221
     -34*w442-238)*r2+(345*w2+60*w13-60*w17+25*w26-35*w34+5*w442+440)*r3-210*w2+60*w13-420*w17
     +10*w26-430*w34-20*w221-10*w442+460)*t3+((-36*w2+56*w13+28*w17-28*w26-4*w34+4*w221+4*w442
     +144)*r2*r3+(122*w2+64*w13-48*w17-86*w26+22*w34-16*w221+22*w442-96)*r2+(470*w2-80*w13
     +40*w17-10*w26-30*w34+10*w442-600)*r3+(240*w2-220*w13+260*w17-40*w26-400*w34-20*w221
     +40*w442-1300))*t4+((72*w2-20*w13-20*w17+28*w26+14*w34+8*w221+2*w442+128)*r2*r3+(-48*w2
     -6*w13-18*w17+32*w26-24*w34+46*w221-8*w442+666)*r2+(140*w2+10*w13+30*w17+20*w26-40*w34
     -10*w221-470)*r3-190*w2+40*w13+400*w17-50*w26-290*w34-40*w221-30*w442-240))*I+((3*w13
     +9*w17-w221-11)*r2*r3+(-56*w13-48*w17-24*w221-304)*r2+(55*w2-5*w26+15*w34-5*w442)*r3
     +(60*w2-100*w26-100*w34-20*w442))*t1*t3*t4+((95/2*w2+11*w13+13*w17+37/2*w26+31/2*w34+w221
     +5/2*w442+31)*r2*r3+(-33*w2-40*w13-40*w17-21*w26-23*w34-12*w221-3*w442-132)*r2+(55*w2
     -5*w13-5*w17-15*w26+5*w34-5*w221-5*w442+115)*r3-280*w2-70*w13-70*w17-80*w26-140*w34
     -10*w221-20*w442-10)*t1*t3+((32*w2-3*w13-9*w17+14*w26+12*w34+w221+2*w442+11)*r2*r3
     +(-130*w2+56*w13+48*w17-42*w26-26*w34+24*w221-10*w442+304)*r2+(-55*w2-10*w13+10*w17+5*w26
     -15*w34-10*w221+5*w442+90)*r3-60*w2-40*w13+80*w17+100*w26+100*w34+20*w442+680)*t1*t4
     +((-73/2*w2+14*w13+12*w17-19/2*w26-17/2*w34+2*w221-3/2*w442+32)*r2*r3+(-20*w2-42*w13
     -26*w17+12*w26+16*w34-10*w221-130)*r2+(-45*w2-25*w13-5*w17+5*w26-5*w34-5*w221+5*w442
     +55)*r3-340*w2-60*w13-180*w17+20*w26-40*w34-20*w221-620)*t1+((46*w13+38*w17-6*w221
     -86)*r2*r3+(-56*w13-8*w17-72*w221-952)*r2+(60*w2-20*w26-40*w34)*r3+(280*w2-160*w26
     -120*w34))*t3*t4+((75*w2+23*w13+29*w17+27*w26+21*w34+3*w221+5*w442-7)*r2*r3+(-130*w2
     -82*w13-6*w17-42*w26-26*w34-22*w221-10*w442-402)*r2+(-35*w2-90*w13-10*w17-55*w26-15*w34
     +10*w221+5*w442+90)*r3-390*w2-260*w13-100*w17-210*w26-130*w34+60*w221+10*w442+60)*t3
     +((42*w2-46*w13-38*w17+26*w26+18*w34+6*w221+2*w442+86)*r2*r3+(-286*w2+56*w13+8*w17-62*w26
     -26*w34+72*w221-26*w442+952)*r2+(-60*w2-80*w13+20*w26+40*w34-160)*r3-280*w2-220*w13
     +340*w17+160*w26+120*w34+60*w221+940)*t4+(-36*w2+26*w13+18*w17-10*w34+2*w221-6*w442
     +42)*r2*r3+(-74*w2-62*w13-26*w17+54*w26+2*w34-26*w221-14*w442-286)*r2+(80*w2-90*w13
     +10*w17+40*w26+10*w221-130)*r3-470*w2-260*w13-140*w17+110*w26-170*w34+20*w221-30*w442
     -1060;

c11:=(((-11/26*w13-1/2*w17-3/26*w221-1/2)*r2*r3+(10*w2+20/13*w26+10/13*w442)*r2
     -40/13*w13*r3)*t1*t2+((43*w2+27*w13+21*w17+11*w26+3*w34+3*w221+3*w442+53)*r2*r3+(174*w2
     +24*w13-8*w17+14*w26+22*w34+8*w221+14*w442+88)*r2+(55*w2+10*w13-10*w17-25*w26-5*w34
     +10*w221-5*w442-90)*r3-620*w2+40*w13-80*w17-60*w26-180*w34-20*w442-680)*t1+((128*w2
     +56*w13+28*w17-20*w26-20*w34+4*w221+8*w442+144)*r2*r3+(666*w2+64*w13-48*w17-6*w26-18*w34
     -16*w221+46*w442-96)*r2+(-130*w2+80*w13-90*w26+10*w34+10*w442+160)*r3-1060*w2+220*w13
     -340*w17-260*w26-140*w34-60*w221+20*w442-940))*I+((11/26*w13+1/2*w17+3/26*w221+1/2)*r2*r3
     +(10*w2+20/13*w26+10/13*w442)*r2)*t1*t2+((32*w2-19*w13-17*w17+14*w26+12*w34-3*w221+2*w442
     -73)*r2*r3+(-130*w2+24*w13+32*w17-42*w26-26*w34-10*w442-40)*r2+(85*w2-20*w17+25*w26
     -15*w34+5*w442-20)*r3-80*w2+160*w13+280*w17-40*w26-40*w34+40*w221+560)*t1+(42*w2-20*w17
     +26*w26+18*w34-12*w221+2*w442-72)*r2*r3+(-286*w2+108*w13+4*w17-62*w26-26*w34-28*w221
     -26*w442-148)*r2+(470*w2-40*w13+80*w17-10*w26-30*w34+10*w442-280)*r3+240*w2+100*w13
     +580*w17-40*w26-400*w34+60*w221+40*w442+380;

c12:=(((63*w2+23*w26+19*w34+3*w442)*r2*r3+(64*w2-20*w34+4*w442)*r2+(20*w17-140)*r3+(100*w13
     +220*w17+20*w221+700))*t1*t3*t4+((53/2*w2-w13-3*w17+7/2*w26+1/2*w34+w221+3/2*w442
     +11)*r2*r3+(75*w2-26*w13+2*w17-5*w26+5*w34-2*w221+5*w442-22)*r2+(25*w2+25*w13+5*w17
     +15*w26-5*w34+5*w221+5*w442+25)*r3-350*w2-70*w13-70*w17-50*w26-110*w34-10*w221-10*w442
     -10)*t1*t3+((-63*w2+19*w13+17*w17-23*w26-19*w34+3*w221-3*w442+73)*r2*r3+(-64*w2-24*w13
     -32*w17+20*w34-4*w442+40)*r2+(-55*w2-20*w17+25*w26+5*w34+5*w442+140)*r3+(620*w2-100*w13
     -220*w17+60*w26+180*w34-20*w221+20*w442-700))*t1*t4+((53/2*w2+11*w13+3*w17+27/2*w26
     +21/2*w34+3*w221+3/2*w442+43)*r2*r3+(44*w2+14*w13+22*w17+12*w26-4*w34+14*w221+4*w442
     +174)*r2+(-10*w2+25*w13-15*w17-10*w34+5*w221+85)*r3+(280*w2-40*w13-40*w17+80*w26+140*w34
     +20*w442-80))*t1+((108*w2+28*w26+24*w34+8*w442)*r2*r3+(26*w2-22*w26-26*w34+6*w442)*r2
     +(100*w13+20*w17-20*w221-340)*r3+(300*w13+540*w17-60*w221+820))*t3*t4+((46*w2-25*w13
     -15*w17-24*w26-12*w34+3*w221+6*w442+13)*r2*r3+(394*w2-66*w13+2*w17-46*w26+2*w34+18*w221
     +34*w442+238)*r2+(345*w2+60*w13-60*w17+25*w26-35*w34+5*w442+440)*r3-210*w2+60*w13-420*w17
     +10*w26-430*w34-20*w221-10*w442+460)*t3+((-108*w2+20*w17-28*w26-24*w34+12*w221-8*w442
     +72)*r2*r3+(-26*w2-108*w13-4*w17+22*w26+26*w34+28*w221-6*w442+148)*r2+(130*w2-100*w13
     -20*w17+90*w26-10*w34+20*w221-10*w442+340)*r3+(1060*w2-300*w13-540*w17+260*w26+140*w34
     +60*w221-20*w442-820))*t4+((72*w2-20*w13-20*w17+28*w26+14*w34+8*w221+2*w442+128)*r2*r3
     +(-48*w2-6*w13-18*w17+32*w26-24*w34+46*w221-8*w442+666)*r2+(-140*w2-10*w13-30*w17-20*w26
     +40*w34+10*w221+470)*r3+(190*w2-40*w13-400*w17+50*w26+290*w34+40*w221+30*w442+240)))*I
     +((25*w13+15*w17+5*w221+75)*r2*r3+(-28*w13-4*w17+4*w221+44)*r2+(-35*w2+5*w26+5*w34
     +5*w442)*r3-620*w2-60*w26-180*w34-20*w442)*t1*t3*t4+((-95/2*w2-11*w13-13*w17-37/2*w26
     -31/2*w34-w221-5/2*w442-31)*r2*r3+(33*w2+40*w13+40*w17+21*w26+23*w34+12*w221+3*w442
     +132)*r2+(55*w2-5*w13-5*w17-15*w26+5*w34-5*w221-5*w442+115)*r3-280*w2-70*w13-70*w17
     -80*w26-140*w34-10*w221-20*w442-10)*t1*t3+((43*w2-25*w13-15*w17+11*w26+3*w34-5*w221
     +3*w442-75)*r2*r3+(174*w2+28*w13+4*w17+14*w26+22*w34-4*w221+14*w442-44)*r2+(35*w2+20*w17
     -5*w26-5*w34-5*w442+20)*r3+(620*w2-160*w13-280*w17+60*w26+180*w34-40*w221+20*w442
     -560))*t1*t4+((-73/2*w2+14*w13+12*w17-19/2*w26-17/2*w34+2*w221-3/2*w442+32)*r2*r3+(-20*w2
     -42*w13-26*w17+12*w26+16*w34-10*w221-130)*r2+(45*w2+25*w13+5*w17-5*w26+5*w34+5*w221
     -5*w442-55)*r3+(340*w2+60*w13+180*w17-20*w26+40*w34+20*w221+620))*t1+((6*w13-2*w17
     +10*w221+170)*r2*r3+(-68*w13-44*w17+20*w221+380)*r2+(220*w2+60*w26-40*w34)*r3-660*w2
     +60*w26-460*w34-60*w442)*t3*t4+((-75*w2-23*w13-29*w17-27*w26-21*w34-3*w221-5*w442
     +7)*r2*r3+(130*w2+82*w13+6*w17+42*w26+26*w34+22*w221+10*w442+402)*r2+(-35*w2-90*w13
     -10*w17-55*w26-15*w34+10*w221+5*w442+90)*r3-390*w2-260*w13-100*w17-210*w26-130*w34
     +60*w221+10*w442+60)*t3+((128*w2-6*w13+2*w17-20*w26-20*w34-10*w221+8*w442-170)*r2*r3
     +(666*w2+68*w13+44*w17-6*w26-18*w34-20*w221+46*w442-380)*r2+(-220*w2+40*w13-80*w17-60*w26
     +40*w34+280)*r3+(660*w2-100*w13-580*w17-60*w26+460*w34-60*w221+60*w442-380))*t4+(-36*w2
     +26*w13+18*w17-10*w34+2*w221-6*w442+42)*r2*r3+(-74*w2-62*w13-26*w17+54*w26+2*w34-26*w221
     -14*w442-286)*r2+(-80*w2+90*w13-10*w17-40*w26-10*w221+130)*r3+470*w2+260*w13+140*w17
     -110*w26+170*w34-20*w221+30*w442+1060;

c13:=(-20/13*w26*r3*t1*t2+((-20*w2-30*w13-30*w17-12*w26-16*w34-2*w221-42)*r2*r3+(110*w2
     +32*w13+56*w17+14*w26+42*w34+16*w221+10*w442+216)*r2)*t1*t3+((20*w2-102*w13-66*w17-48*w26
     -44*w34+2*w221-58)*r2*r3+(640*w2-8*w13+56*w17+16*w26+8*w34+88*w221+40*w442
     +1048)*r2)*t3)*I+(40/13*w13-20/13*w26)*r3*t1*t2+((-42*w2-44*w13-32*w17-10*w26-10*w34-8*w221
     -2*w442-148)*r2*r3+(154*w2+52*w13+36*w17+66*w26+38*w34-4*w221+14*w442-84)*r2)*t1*t3
     +((-6*w2-6*w13-18*w17+2*w26-14*w34-22*w221-6*w442-242)*r2*r3+(164*w2+176*w13+48*w17
     +148*w26+4*w34-48*w221+4*w442-528)*r2)*t3;

c14:=(((63*w2+23*w26+19*w34+3*w442)*r2*r3+(64*w2-20*w34+4*w442)*r2+(-20*w17+140)*r3-100*w13
     -220*w17-20*w221-700)*t1*t3*t4+((-53/2*w2+w13+3*w17-7/2*w26-1/2*w34-w221-3/2*w442
     -11)*r2*r3+(-75*w2+26*w13-2*w17+5*w26-5*w34+2*w221-5*w442+22)*r2+(25*w2+25*w13+5*w17
     +15*w26-5*w34+5*w221+5*w442+25)*r3-350*w2-70*w13-70*w17-50*w26-110*w34-10*w221-10*w442
     -10)*t1*t3+((-63*w2+19*w13+17*w17-23*w26-19*w34+3*w221-3*w442+73)*r2*r3+(-64*w2-24*w13
     -32*w17+20*w34-4*w442+40)*r2+(55*w2+20*w17-25*w26-5*w34-5*w442-140)*r3-620*w2+100*w13
     +220*w17-60*w26-180*w34+20*w221-20*w442+700)*t1*t4+((-53/2*w2-11*w13-3*w17-27/2*w26
     -21/2*w34-3*w221-3/2*w442-43)*r2*r3+(-44*w2-14*w13-22*w17-12*w26+4*w34-14*w221-4*w442
     -174)*r2+(-10*w2+25*w13-15*w17-10*w34+5*w221+85)*r3+(280*w2-40*w13-40*w17+80*w26+140*w34
     +20*w442-80))*t1+((108*w2+28*w26+24*w34+8*w442)*r2*r3+(26*w2-22*w26-26*w34+6*w442)*r2
     +(-100*w13-20*w17+20*w221+340)*r3-300*w13-540*w17+60*w221-820)*t3*t4+((-46*w2+25*w13
     +15*w17+24*w26+12*w34-3*w221-6*w442-13)*r2*r3+(-394*w2+66*w13-2*w17+46*w26-2*w34-18*w221
     -34*w442-238)*r2+(345*w2+60*w13-60*w17+25*w26-35*w34+5*w442+440)*r3-210*w2+60*w13-420*w17
     +10*w26-430*w34-20*w221-10*w442+460)*t3+((-108*w2+20*w17-28*w26-24*w34+12*w221-8*w442
     +72)*r2*r3+(-26*w2-108*w13-4*w17+22*w26+26*w34+28*w221-6*w442+148)*r2+(-130*w2+100*w13
     +20*w17-90*w26+10*w34-20*w221+10*w442-340)*r3-1060*w2+300*w13+540*w17-260*w26-140*w34
     -60*w221+20*w442+820)*t4+((-72*w2+20*w13+20*w17-28*w26-14*w34-8*w221-2*w442-128)*r2*r3
     +(48*w2+6*w13+18*w17-32*w26+24*w34-46*w221+8*w442-666)*r2+(-140*w2-10*w13-30*w17-20*w26
     +40*w34+10*w221+470)*r3+(190*w2-40*w13-400*w17+50*w26+290*w34+40*w221+30*w442+240)))*I
     +((25*w13+15*w17+5*w221+75)*r2*r3+(-28*w13-4*w17+4*w221+44)*r2+(35*w2-5*w26-5*w34
     -5*w442)*r3+(620*w2+60*w26+180*w34+20*w442))*t1*t3*t4+((95/2*w2+11*w13+13*w17+37/2*w26
     +31/2*w34+w221+5/2*w442+31)*r2*r3+(-33*w2-40*w13-40*w17-21*w26-23*w34-12*w221-3*w442
     -132)*r2+(55*w2-5*w13-5*w17-15*w26+5*w34-5*w221-5*w442+115)*r3-280*w2-70*w13-70*w17
     -80*w26-140*w34-10*w221-20*w442-10)*t1*t3+((43*w2-25*w13-15*w17+11*w26+3*w34-5*w221
     +3*w442-75)*r2*r3+(174*w2+28*w13+4*w17+14*w26+22*w34-4*w221+14*w442-44)*r2+(-35*w2-20*w17
     +5*w26+5*w34+5*w442-20)*r3-620*w2+160*w13+280*w17-60*w26-180*w34+40*w221-20*w442
     +560)*t1*t4+((73/2*w2-14*w13-12*w17+19/2*w26+17/2*w34-2*w221+3/2*w442-32)*r2*r3+(20*w2
     +42*w13+26*w17-12*w26-16*w34+10*w221+130)*r2+(45*w2+25*w13+5*w17-5*w26+5*w34+5*w221
     -5*w442-55)*r3+(340*w2+60*w13+180*w17-20*w26+40*w34+20*w221+620))*t1+((6*w13-2*w17
     +10*w221+170)*r2*r3+(-68*w13-44*w17+20*w221+380)*r2+(-220*w2-60*w26+40*w34)*r3+(660*w2
     -60*w26+460*w34+60*w442))*t3*t4+((75*w2+23*w13+29*w17+27*w26+21*w34+3*w221+5*w442
     -7)*r2*r3+(-130*w2-82*w13-6*w17-42*w26-26*w34-22*w221-10*w442-402)*r2+(-35*w2-90*w13
     -10*w17-55*w26-15*w34+10*w221+5*w442+90)*r3-390*w2-260*w13-100*w17-210*w26-130*w34
     +60*w221+10*w442+60)*t3+((128*w2-6*w13+2*w17-20*w26-20*w34-10*w221+8*w442-170)*r2*r3
     +(666*w2+68*w13+44*w17-6*w26-18*w34-20*w221+46*w442-380)*r2+(220*w2-40*w13+80*w17+60*w26
     -40*w34-280)*r3-660*w2+100*w13+580*w17+60*w26-460*w34+60*w221-60*w442+380)*t4+(36*w2
     -26*w13-18*w17+10*w34-2*w221+6*w442-42)*r2*r3+(74*w2+62*w13+26*w17-54*w26-2*w34+26*w221
     +14*w442+286)*r2+(-80*w2+90*w13-10*w17-40*w26-10*w221+130)*r3+470*w2+260*w13+140*w17
     -110*w26+170*w34-20*w221+30*w442+1060;

c15:=(((11/26*w13+1/2*w17+3/26*w221+1/2)*r2*r3+(-10*w2-20/13*w26-10/13*w442)*r2
     -40/13*w13*r3)*t1*t2+((43*w2+27*w13+21*w17+11*w26+3*w34+3*w221+3*w442+53)*r2*r3+(174*w2
     +24*w13-8*w17+14*w26+22*w34+8*w221+14*w442+88)*r2+(-55*w2-10*w13+10*w17+25*w26+5*w34
     -10*w221+5*w442+90)*r3+(620*w2-40*w13+80*w17+60*w26+180*w34+20*w442+680))*t1+((128*w2
     +56*w13+28*w17-20*w26-20*w34+4*w221+8*w442+144)*r2*r3+(666*w2+64*w13-48*w17-6*w26-18*w34
     -16*w221+46*w442-96)*r2+(130*w2-80*w13+90*w26-10*w34-10*w442-160)*r3+(1060*w2-220*w13
     +340*w17+260*w26+140*w34+60*w221-20*w442+940)))*I+((-11/26*w13-1/2*w17-3/26*w221
     -1/2)*r2*r3+(-10*w2-20/13*w26-10/13*w442)*r2)*t1*t2+((32*w2-19*w13-17*w17+14*w26+12*w34
     -3*w221+2*w442-73)*r2*r3+(-130*w2+24*w13+32*w17-42*w26-26*w34-10*w442-40)*r2+(-85*w2
     +20*w17-25*w26+15*w34-5*w442+20)*r3+(80*w2-160*w13-280*w17+40*w26+40*w34-40*w221-560))*t1
     +(42*w2-20*w17+26*w26+18*w34-12*w221+2*w442-72)*r2*r3+(-286*w2+108*w13+4*w17-62*w26
     -26*w34-28*w221-26*w442-148)*r2+(-470*w2+40*w13-80*w17+10*w26+30*w34-10*w442+280)*r3
     -240*w2-100*w13-580*w17+40*w26+400*w34-60*w221-40*w442-380;

c16:=(((-10*w2+4*w26+2*w34)*r2*r3+(24*w2+24*w26+12*w34+4*w442)*r2+(-50*w13+10*w17-10*w221
     -30)*r3-20*w13-140*w17-20*w221-540)*t1*t3*t4+((53/2*w2-w13-3*w17+7/2*w26+1/2*w34+w221
     +3/2*w442+11)*r2*r3+(75*w2-26*w13+2*w17-5*w26+5*w34-2*w221+5*w442-22)*r2+(25*w2+25*w13
     +5*w17+15*w26-5*w34+5*w221+5*w442+25)*r3-350*w2-70*w13-70*w17-50*w26-110*w34-10*w221
     -10*w442-10)*t1*t3+((10*w2+27*w13+21*w17-4*w26-2*w34+3*w221+53)*r2*r3+(-24*w2+24*w13
     -8*w17-24*w26-12*w34+8*w221-4*w442+88)*r2+(-85*w2+50*w13-10*w17-25*w26+15*w34+10*w221
     -5*w442+30)*r3+(80*w2+20*w13+140*w17+40*w26+40*w34+20*w221+540))*t1*t4+((-53/2*w2-11*w13
     -3*w17-27/2*w26-21/2*w34-3*w221-3/2*w442-43)*r2*r3+(-44*w2-14*w13-22*w17-12*w26+4*w34
     -14*w221-4*w442-174)*r2+(10*w2-25*w13+15*w17+10*w34-5*w221-85)*r3-280*w2+40*w13+40*w17
     -80*w26-140*w34-20*w442+80)*t1+((36*w2+28*w26+4*w34-4*w442)*r2*r3+(-122*w2+86*w26-22*w34
     -22*w442)*r2+(-80*w13+40*w17-600)*r3-220*w13+260*w17-20*w221-1300)*t3*t4+((46*w2-25*w13
     -15*w17-24*w26-12*w34+3*w221+6*w442+13)*r2*r3+(394*w2-66*w13+2*w17-46*w26+2*w34+18*w221
     +34*w442+238)*r2+(345*w2+60*w13-60*w17+25*w26-35*w34+5*w442+440)*r3-210*w2+60*w13-420*w17
     +10*w26-430*w34-20*w221-10*w442+460)*t3+((-36*w2+56*w13+28*w17-28*w26-4*w34+4*w221+4*w442
     +144)*r2*r3+(122*w2+64*w13-48*w17-86*w26+22*w34-16*w221+22*w442-96)*r2+(-470*w2+80*w13
     -40*w17+10*w26+30*w34-10*w442+600)*r3-240*w2+220*w13-260*w17+40*w26+400*w34+20*w221
     -40*w442+1300)*t4+((-72*w2+20*w13+20*w17-28*w26-14*w34-8*w221-2*w442-128)*r2*r3+(48*w2
     +6*w13+18*w17-32*w26+24*w34-46*w221+8*w442-666)*r2+(140*w2+10*w13+30*w17+20*w26-40*w34
     -10*w221-470)*r3-190*w2+40*w13+400*w17-50*w26-290*w34-40*w221-30*w442-240))*I+((3*w13
     +9*w17-w221-11)*r2*r3+(-56*w13-48*w17-24*w221-304)*r2+(-55*w2+5*w26-15*w34+5*w442)*r3
     -60*w2+100*w26+100*w34+20*w442)*t1*t3*t4+((-95/2*w2-11*w13-13*w17-37/2*w26-31/2*w34-w221
     -5/2*w442-31)*r2*r3+(33*w2+40*w13+40*w17+21*w26+23*w34+12*w221+3*w442+132)*r2+(55*w2
     -5*w13-5*w17-15*w26+5*w34-5*w221-5*w442+115)*r3-280*w2-70*w13-70*w17-80*w26-140*w34
     -10*w221-20*w442-10)*t1*t3+((32*w2-3*w13-9*w17+14*w26+12*w34+w221+2*w442+11)*r2*r3
     +(-130*w2+56*w13+48*w17-42*w26-26*w34+24*w221-10*w442+304)*r2+(55*w2+10*w13-10*w17-5*w26
     +15*w34+10*w221-5*w442-90)*r3+(60*w2+40*w13-80*w17-100*w26-100*w34-20*w442-680))*t1*t4
     +((73/2*w2-14*w13-12*w17+19/2*w26+17/2*w34-2*w221+3/2*w442-32)*r2*r3+(20*w2+42*w13+26*w17
     -12*w26-16*w34+10*w221+130)*r2+(-45*w2-25*w13-5*w17+5*w26-5*w34-5*w221+5*w442+55)*r3
     -340*w2-60*w13-180*w17+20*w26-40*w34-20*w221-620)*t1+((46*w13+38*w17-6*w221-86)*r2*r3
     +(-56*w13-8*w17-72*w221-952)*r2+(-60*w2+20*w26+40*w34)*r3-280*w2+160*w26+120*w34)*t3*t4
     +((-75*w2-23*w13-29*w17-27*w26-21*w34-3*w221-5*w442+7)*r2*r3+(130*w2+82*w13+6*w17+42*w26
     +26*w34+22*w221+10*w442+402)*r2+(-35*w2-90*w13-10*w17-55*w26-15*w34+10*w221+5*w442+90)*r3
     -390*w2-260*w13-100*w17-210*w26-130*w34+60*w221+10*w442+60)*t3+((42*w2-46*w13-38*w17
     +26*w26+18*w34+6*w221+2*w442+86)*r2*r3+(-286*w2+56*w13+8*w17-62*w26-26*w34+72*w221
     -26*w442+952)*r2+(60*w2+80*w13-20*w26-40*w34+160)*r3+(280*w2+220*w13-340*w17-160*w26
     -120*w34-60*w221-940))*t4+(36*w2-26*w13-18*w17+10*w34-2*w221+6*w442-42)*r2*r3+(74*w2
     +62*w13+26*w17-54*w26-2*w34+26*w221+14*w442+286)*r2+(80*w2-90*w13+10*w17+40*w26+10*w221
     -130)*r3-470*w2-260*w13-140*w17+110*w26-170*w34+20*w221-30*w442-1060;

phi:=[ c01, c02, c03, c04, c05, c06, c07, c08, c09, c10, c11, c12, c13, c14, c15, c16];

